Galaxy Spectra neural Networks (GaSNets). I. Searching for strong lens candidates in eBOSS spectra using Deep Learning

With the advent of new spectroscopic surveys from ground and space, observing up to hundreds of millions of galaxies, spectra classification will become overwhelming for standard analysis techniques. To prepare for this challenge, we introduce a family of deep learning tools to classify features in one-dimensional spectra. As the first application of these Galaxy Spectra neural Networks (GaSNets), we focus on tools specialized at identifying emission lines from strongly lensed star-forming galaxies in the eBOSS spectra. We first discuss the training and testing of these networks and define a threshold probability, PL, of 95% for the high quality event detection. Then, using a previous set of spectroscopically selected strong lenses from eBOSS, confirmed with HST, we estimate a completeness of ~80% as the fraction of lenses recovered above the adopted PL. We finally apply the GaSNets to ~1.3M spectra to collect a first list of ~430 new high quality candidates identified with deep learning applied to spectroscopy and visually graded as highly probable real events. A preliminary check against ground-based observations tentatively shows that this sample has a confirmation rate of 38%, in line with previous samples selected with standard (no deep learning) classification tools and follow-up by Hubble Space Telescope. This first test shows that machine learning can be efficiently extended to feature recognition in the wavelength space, which will be crucial for future surveys like 4MOST, DESI, Euclid, and the Chinese Space Station Telescope (CSST).

==> Final-canda-497.csv <==
,RA,DEC,PLATE,MJD,FIBER,PL,Z,PZG,ZE,PZE,mean_eyeZE,grade,score
0,13.899,11.3643,5706,56165,718,0.9884,0.082,0.083,0,0.727,0.717,A,10.0
1,336.7086,5.148,4428,56189,98,0.9839,0.09,0.09,0,0.401,0.406,A,9.0
2,244.4578,50.5162,6316,56483,157,0.9932,0.057,0.053,0,0.625,0.63,B,8.0
3,176.0852,30.9175,6433,56339,930,0.9867,0.076,0.076,0,0.623,0.695,A,9.0
4,353.682,30.3667,6501,56563,228,0.9731,0.079,0.079,0,0.534,0.544,A,10.0
5,238.5759,53.5785,7562,56799,455,0.9607,0.065,0.066,0,0.409,0.414,B,7.0
6,238.0017,12.4111,4882,55721,634,0.9898,0.107,0.108,0,0.486,0.483,A,9.0
7,21.4969,19.6116,5135,55862,850,0.9934,0.101,0.102,0,0.579,0.584,A,10.0
8,26.8826,8.4239,4532,55559,806,0.9995,0.134,0.134,0,0.674,0.671,B,7.7
9,27.6755,-7.1667,7164,56597,275,1.0,0.126,0.125,0,0.322,0.297,A,10.0
10,16.0141,6.6393,4423,55889,546,0.9604,0.175,0.176,0,0.351,0.331,B,7.0
11,332.7269,5.7945,4427,56107,478,0.988,0.177,0.177,0,0.776,0.776,B,8.0
12,9.2422,10.4302,5656,55940,264,0.9992,0.178,0.178,0,0.357,0.361,A,10.0
13,143.9865,53.3553,5724,56364,508,0.9996,0.198,0.198,0,0.424,0.424,A,10.0
14,0.637,16.5119,6173,56238,368,0.9959,0.173,0.172,0,0.3,0.295,B,7.7
15,9.2422,10.4302,6201,56186,264,0.9989,0.178,0.178,0,0.361,0.361,A,10.0
16,346.7121,22.9308,6591,56535,991,0.9983,0.194,0.195,0,0.586,0.587,A,9.0
17,5.0461,32.0964,7128,56567,584,0.9994,0.162,0.162,0,0.325,0.319,A,9.0
18,358.3876,-8.6495,7166,56602,784,0.9999,0.167,0.167,0,0.653,0.657,A,10.0
19,32.8873,0.125,4235,55451,893,0.9998,0.213,0.213,0,0.823,0.824,B,8.0
20,114.5797,22.8478,4470,55587,420,0.9995,0.205,0.205,0,0.624,0.623,A,9.0
21,166.3501,44.9208,4685,55657,663,0.9935,0.224,0.222,0,0.739,0.736,B,7.0
22,172.253,20.7167,5879,56047,630,0.9915,0.208,0.209,0,0.439,0.44,A,10.0
23,328.2786,25.191,5960,56097,96,0.9892,0.201,0.201,0,0.553,0.555,A,10.0
24,206.3508,7.0963,4865,55713,836,1.0,0.229,0.229,0,0.621,0.625,B,7.7
25,185.4293,40.7285,6633,56369,164,0.9972,0.216,0.216,0,0.507,0.501,A,10.0
26,179.9073,48.1052,6644,56384,832,0.9665,0.206,0.207,0,0.66,0.684,B,8.0
27,150.0906,47.7961,6663,56338,640,0.9981,0.248,0.249,0,0.702,0.694,B,7.0
28,232.2365,60.7681,6799,56478,588,0.9915,0.244,0.244,0,0.351,0.329,A,9.0
29,157.7742,0.1498,3833,55290,514,0.9934,0.259,0.258,0,0.424,0.419,B,7.7
30,337.6379,3.389,4291,55525,488,0.9849,0.295,0.294,0,0.515,0.508,B,8.0
31,118.0482,15.4782,4495,55566,310,0.96,0.282,0.282,0,0.622,0.623,A,9.0
32,195.0441,9.6711,5417,55978,646,0.9977,0.297,0.297,0,0.565,0.564,A,10.0
33,221.6961,7.9757,4858,55686,786,0.9551,0.269,0.268,0,0.711,0.568,A,9.0
34,343.2212,15.6879,5040,56243,734,0.9981,0.273,0.272,0,0.674,0.419,A,9.0
35,329.2513,16.9616,5061,55806,704,0.9991,0.28,0.278,0,0.419,0.417,B,8.0
36,22.0923,22.3834,5115,55885,56,0.9999,0.277,0.275,0,0.698,0.696,B,8.0
37,174.6345,15.131,5378,56011,392,0.9929,0.254,0.253,0,0.493,0.436,A,9.0
38,202.3971,16.0299,5434,56033,376,0.9949,0.296,0.295,0,0.491,0.475,A,10.0
39,219.354,17.344,5469,56037,660,0.9984,0.264,0.263,0,0.662,0.66,B,8.0
40,221.0844,13.5378,5473,56033,642,0.9989,0.262,0.262,0,0.737,0.734,B,8.0
41,16.1574,24.6193,5701,55949,938,0.9899,0.262,0.261,0,0.483,0.48,B,8.0
42,329.8912,24.1816,5952,56453,939,0.9977,0.256,0.256,0,0.476,0.472,B,8.0
43,205.7799,15.1811,5441,56017,574,0.9962,0.276,0.274,0,0.718,0.635,B,8.0
44,1.4434,15.5096,6172,56269,69,0.9965,0.295,0.294,0,0.399,0.4,A,10.0
45,4.8287,26.2703,6279,56243,741,1.0,0.262,0.262,0,0.604,1.013,B,8.0
46,177.0745,26.108,6411,56331,427,0.9988,0.291,0.289,0,0.74,0.742,A,10.0
47,165.0582,22.896,6428,56279,598,0.9979,0.255,0.255,0,0.781,0.782,A,9.0
48,1.4434,15.5096,6177,56268,906,0.9983,0.295,0.294,0,0.4,0.4,A,10.0
49,40.7073,-3.6349,7053,56564,664,0.9966,0.28,0.278,0,0.445,0.44,A,9.0
50,153.861,60.536,7087,56637,794,0.9993,0.287,0.287,0,0.871,0.875,B,7.0
51,177.8081,59.7521,7098,56661,382,0.9841,0.26,0.26,0,0.788,0.781,B,8.0
52,350.4799,34.3269,7139,56568,640,0.99,0.292,0.291,0,0.403,0.398,A,10.0
53,22.1685,-7.7357,7161,56625,401,0.9947,0.284,0.282,0,0.8,0.807,B,7.0
54,32.7654,0.838,3611,55128,717,0.9991,0.291,0.29,0,0.716,0.715,B,8.0
55,128.065,41.9915,3808,55513,884,0.9949,0.336,0.337,0,0.468,0.468,B,8.0
56,233.1948,-0.6518,4010,55350,236,0.9968,0.342,0.343,0,0.686,0.685,A,9.0
57,251.7966,26.2106,4185,55469,348,0.9969,0.306,0.304,0,0.804,0.807,B,8.0
58,337.6706,-1.1175,4203,55447,368,0.9997,0.33,0.33,0,0.526,0.531,A,10.0
59,29.6199,1.0778,4234,55478,548,0.9884,0.325,0.324,0,0.781,0.781,A,9.0
60,37.4178,-1.973,4344,55557,726,0.997,0.339,0.338,0,0.802,0.806,B,8.0
61,163.2455,40.0812,4629,55630,852,0.9907,0.302,0.303,0,0.638,0.583,A,9.0
62,169.3396,42.4221,4686,56013,402,0.9873,0.324,0.324,0,0.781,0.78,B,8.0
63,216.0698,4.4967,4781,55653,660,0.9986,0.309,0.309,0,0.565,0.563,A,9.0
64,209.3069,3.0451,4784,55677,284,0.9987,0.346,0.347,0,0.633,0.632,B,8.0
65,235.4098,3.1014,4804,55679,443,0.9832,0.341,0.341,0,0.794,0.497,B,7.0
66,257.7197,25.5468,5015,55707,602,0.9995,0.332,0.332,0,0.797,0.803,A,10.0
67,249.4794,33.6617,5188,55803,146,0.9795,0.335,0.333,0,0.535,0.534,A,10.0
68,161.1167,13.2743,5350,56009,284,0.9924,0.349,0.349,0,0.466,0.473,A,9.0
69,175.499,12.0599,5379,55986,804,0.9892,0.32,0.319,0,1.022,1.02,B,8.0
70,17.5428,23.4982,5699,55953,248,0.9928,0.331,0.331,0,0.708,0.708,B,7.0
71,140.4015,32.5592,5808,56325,787,0.9984,0.344,0.346,0,0.458,0.454,B,8.0
72,200.5318,26.3394,5997,56309,122,0.9966,0.304,0.303,0,0.619,0.629,B,8.0
73,221.9262,42.8511,6046,56096,322,0.9991,0.347,0.349,0,0.78,0.782,B,7.7
74,32.177,-3.5351,4393,55944,804,0.9606,0.347,0.346,0,0.448,0.442,B,8.0
75,30.8703,30.1949,6271,56304,968,0.9644,0.348,0.35,0,0.569,0.572,B,7.0
76,337.2294,24.2962,6300,56449,292,0.9978,0.309,0.308,0,0.434,0.432,A,10.0
77,157.7968,28.1283,6456,56339,122,0.9826,0.312,0.311,0,0.549,0.555,A,9.0
78,232.8191,52.4127,6714,56447,216,0.9983,0.342,0.342,0,0.821,0.825,A,9.0
79,146.7165,58.7815,5715,56598,782,0.9956,0.349,0.349,0,0.577,0.649,A,9.0
80,254.7412,39.9168,6063,56077,379,0.9636,0.334,0.334,0,0.747,0.749,B,7.0
81,251.7678,29.8492,4189,55679,752,0.9997,0.375,0.374,0,0.59,0.591,A,10.0
82,339.05,4.9907,4291,55525,799,0.9929,0.362,0.357,0,0.798,0.8,A,9.0
83,8.9715,5.6913,4419,55867,498,0.9989,0.365,0.366,0,0.674,0.669,A,9.0
84,115.433,19.1082,4488,55571,847,0.9982,0.353,0.351,0,0.854,0.859,B,7.0
85,211.6662,5.3535,4783,55652,742,0.9776,0.393,0.394,0,0.543,0.537,B,7.0
86,145.6952,4.8124,4798,55672,609,0.9911,0.369,0.37,0,0.676,0.676,B,8.0
87,237.7069,4.8213,4877,55707,322,0.9938,0.362,0.363,0,0.664,0.671,B,8.0
88,127.3317,54.1993,5156,55925,574,0.9987,0.361,0.36,0,0.678,0.675,A,9.0
89,217.9071,40.9282,5171,56038,678,0.9986,0.353,0.353,0,0.772,0.773,B,8.0
90,137.8548,16.6327,5301,55987,328,0.9997,0.394,0.394,0,0.693,0.698,A,10.0
91,155.9018,15.7562,5337,55987,126,0.9998,0.368,0.368,0,0.762,0.762,B,8.0
92,160.6118,9.9041,5351,55952,488,0.9983,0.364,0.366,0,1.041,1.047,B,8.0
93,169.2965,14.6982,5367,55986,407,0.9939,0.4,0.397,0,0.883,0.881,B,7.0
94,144.8292,62.9965,5720,56602,622,0.9805,0.368,0.368,0,0.679,0.674,B,8.0
95,229.1471,22.7604,3962,55660,988,0.9535,0.381,0.383,0,1.05,1.047,B,8.0
96,2.3299,3.2238,4297,55806,184,0.9524,0.375,0.373,0,0.809,0.808,B,8.0
97,120.3392,26.2055,4458,55536,341,0.987,0.388,0.442,0,1.039,0.513,B,8.0
98,207.2167,7.1418,4865,55713,994,0.9912,0.377,0.376,0,0.567,0.568,B,8.0
99,150.7027,20.8144,5784,56029,104,0.9506,0.372,0.371,0,0.492,0.492,A,10.0
100,15.5525,29.6444,6257,56274,28,0.9893,0.359,0.359,0,0.472,0.474,A,10.0
101,17.4289,30.2485,6263,56279,445,0.9761,0.385,0.384,0,0.689,0.69,A,10.0
102,28.4645,29.1361,6269,56246,26,0.9911,0.358,0.359,0,0.822,0.825,B,8.0
103,243.9984,51.2459,6316,56483,834,0.9975,0.359,0.36,0,0.482,0.478,A,10.0
104,34.054,31.9979,6606,56304,887,0.9621,0.389,0.387,0,0.848,0.847,B,7.0
105,189.6456,53.8166,6680,56420,276,0.9896,0.389,0.39,0,0.735,0.737,B,8.0
106,157.8873,49.6349,6694,56386,290,0.9784,0.364,0.365,0,0.693,0.685,B,8.0
107,241.218,61.7941,6798,56485,834,0.9888,0.365,0.367,0,0.706,0.692,B,7.0
108,183.495,62.8751,6972,56426,825,0.9989,0.374,0.37,0,0.651,0.65,B,8.0
109,207.704,65.7459,6986,56717,439,0.9998,0.376,0.376,0,0.706,0.705,B,8.0
110,139.9778,0.8461,3821,55535,955,0.9856,0.433,0.432,0,0.587,0.587,A,10.0
111,207.2929,36.211,3852,55243,327,0.9914,0.44,0.439,0,0.894,0.894,B,7.0
112,317.5483,5.4372,4078,55358,620,0.9992,0.414,0.416,0,0.721,0.721,A,9.0
113,18.8537,-1.4834,4353,55532,663,0.9997,0.438,0.438,0,0.802,0.805,A,10.0
114,345.3411,-1.4885,4362,55828,827,0.9591,0.434,0.435,0,0.73,0.734,A,9.0
115,115.0708,27.5967,4456,55537,153,0.9938,0.412,0.41,0,0.89,0.887,A,9.0
116,115.6977,25.8798,4462,55600,271,0.9998,0.441,0.441,0,0.682,0.684,A,10.0
117,22.4308,7.8777,4553,55584,393,0.9995,0.437,0.438,0,0.838,0.838,A,9.0
118,137.8128,44.0708,4687,56338,436,0.9607,0.426,0.429,0,0.771,0.771,B,8.0
119,162.96,44.0285,4689,55656,573,0.9805,0.435,0.437,0,1.009,1.007,B,8.0
120,206.6969,4.1721,4785,55659,610,0.9659,0.414,0.416,0,0.623,0.623,A,10.0
121,122.4983,2.1159,4788,55889,628,0.986,0.402,0.404,0,0.811,0.802,B,7.7
122,233.2274,4.8999,4805,55715,605,0.9986,0.426,0.422,0,0.804,0.804,B,7.0
123,339.1266,9.5256,5054,56191,495,0.9894,0.424,0.425,0,0.74,0.74,A,9.0
124,23.8523,14.5389,5137,55833,167,0.9536,0.449,0.449,0,0.719,0.72,A,9.0
125,21.6396,14.2556,5140,55836,213,0.9764,0.423,0.418,0,0.648,0.648,A,9.0
126,130.9773,26.4429,5180,55947,674,0.9837,0.447,0.449,0,1.085,1.083,B,8.0
127,252.9652,35.5515,5198,55823,372,0.964,0.412,0.414,0,0.71,0.708,A,9.0
128,131.9713,7.0192,5289,55893,216,0.997,0.406,0.406,0,0.761,0.763,B,8.0
129,135.1302,17.4353,5297,55913,653,0.9991,0.426,0.426,0,0.729,0.73,B,7.7
130,144.1259,17.0156,5317,56000,579,0.9997,0.403,0.404,0,0.819,0.821,A,10.0
131,170.8309,10.9069,5368,56001,131,0.9668,0.43,0.43,0,0.916,0.923,B,7.0
132,129.3629,61.4292,5707,56269,901,0.9979,0.44,0.442,0,0.846,0.844,B,7.0
133,169.6424,18.8327,5878,56033,391,0.9526,0.439,0.439,0,0.637,0.634,A,10.0
134,228.1531,45.239,6040,56101,501,0.9972,0.43,0.431,0,0.943,0.943,B,8.0
135,206.9027,-3.1424,4044,55359,255,0.9956,0.448,0.448,0,0.585,0.585,B,8.0
136,250.5387,14.428,4065,55368,279,0.9988,0.45,0.45,0,1.079,1.073,B,8.0
137,214.2073,38.4821,4712,55738,763,0.998,0.409,0.413,0,0.85,0.852,B,7.0
138,186.8933,3.9815,4753,55674,519,0.9658,0.436,0.438,0,0.762,0.764,B,8.0
139,15.3889,20.9285,5703,56190,896,0.9586,0.403,0.402,0,0.762,0.764,A,10.0
140,356.9756,20.0522,6126,56269,845,0.9989,0.411,0.412,0,0.741,0.741,A,9.0
141,0.7136,15.5908,6172,56269,232,0.9955,0.427,0.428,0,0.754,0.757,A,9.0
142,342.6829,31.1553,6508,56535,998,0.9824,0.425,0.426,0,0.69,0.696,A,10.0
143,175.9948,45.3268,6645,56398,264,0.9973,0.44,0.441,0,0.548,0.544,A,10.0
144,228.2038,53.9555,6713,56402,396,0.9847,0.441,0.44,0,0.621,0.624,A,9.0
145,237.5934,52.8266,6715,56449,938,0.9989,0.442,0.443,0,0.731,0.733,A,9.0
146,188.5778,57.148,6832,56426,591,0.9903,0.432,0.433,0,0.797,0.798,A,10.0
147,0.7136,15.5908,6177,56268,744,0.9951,0.427,0.428,0,0.756,0.756,A,10.0
148,349.6495,26.6599,6587,56537,438,0.9994,0.434,0.435,0,0.771,0.774,B,8.0
149,36.5309,1.1713,3647,55827,625,0.9979,0.469,0.459,0,0.94,0.942,B,8.0
150,237.944,16.4394,3927,55333,945,0.9523,0.493,0.493,0,0.945,0.943,B,7.0
151,236.1196,19.2834,3937,55352,191,0.9989,0.468,0.469,0,0.831,0.834,A,10.0
152,212.1806,-1.6042,4035,55383,557,0.9968,0.469,0.468,0,0.788,0.794,B,8.0
153,205.5448,2.4691,4039,55648,533,0.9803,0.49,0.491,0,0.604,0.606,B,8.0
154,204.0125,-1.3843,4046,55605,207,0.9922,0.451,0.453,0,0.792,0.795,B,8.0
155,322.6555,-0.5033,4193,55476,21,0.9848,0.47,0.471,0,0.754,0.757,A,10.0
156,13.3108,1.9039,4308,55565,439,0.9661,0.494,0.493,0,0.675,0.675,A,10.0
157,39.255,-5.8455,4386,55540,203,0.9957,0.453,0.452,0,0.849,0.851,B,8.0
158,133.6105,7.4505,4867,55924,865,0.9891,0.461,0.457,0,0.767,0.768,B,7.0
159,151.19,41.5726,4565,55591,43,0.9946,0.489,0.498,0,0.678,0.68,B,7.0
160,143.208,37.5164,4576,55592,901,0.9967,0.497,0.496,0,0.849,0.851,B,7.0
161,181.7261,36.5147,4610,55621,781,0.9962,0.462,0.463,0,0.569,0.567,B,7.0
162,138.0252,41.5316,4641,55947,593,0.9582,0.479,0.48,0,0.822,0.824,B,7.0
163,177.1556,34.5531,4646,55622,69,0.9922,0.481,0.482,0,0.816,0.814,B,8.0
164,140.8969,44.7792,4696,56354,602,0.9907,0.453,0.454,0,0.647,0.647,B,8.0
165,191.2632,2.7318,4755,55660,213,0.9966,0.495,0.496,0,0.831,0.835,B,7.0
166,168.8302,4.3146,4770,55928,29,0.9995,0.499,0.499,0,0.65,0.649,B,7.0
167,235.7646,3.9591,4804,55679,397,0.9951,0.485,0.487,0,0.763,0.764,B,8.0
168,238.4449,4.3444,4806,55688,714,0.9752,0.492,0.495,0,0.64,0.636,B,7.0
169,187.6474,5.381,4833,55679,107,0.992,0.47,0.471,0,0.743,0.744,B,7.0
170,186.9392,5.4132,4833,55679,266,0.9793,0.47,0.47,0,0.634,0.625,A,9.0
171,191.6312,7.1626,4835,55688,705,0.9961,0.495,0.496,0,0.921,0.923,B,7.0
172,244.0409,32.2355,4960,55747,247,0.9637,0.452,0.454,0,0.798,0.8,B,8.0
173,259.601,37.6442,4990,55743,385,0.9765,0.472,0.472,0,0.767,0.767,B,7.0
174,17.3649,22.7717,5126,55923,495,0.9945,0.498,0.498,0,0.797,0.8,B,8.0
175,135.0759,24.7684,5179,55957,95,0.9989,0.476,0.477,0,0.803,0.807,A,10.0
176,149.5008,10.1101,5324,55947,843,0.9509,0.49,0.491,0,0.803,0.807,A,9.0
177,172.5368,12.4397,5372,55978,709,0.9501,0.492,0.491,0,0.777,0.781,A,10.0
178,174.0321,12.571,5376,55987,258,0.977,0.486,0.487,0,0.727,0.731,A,9.0
179,175.8636,15.7209,5378,56011,881,0.9997,0.469,0.468,0,0.91,0.912,B,7.0
180,178.1606,11.3971,5384,55984,237,0.9702,0.496,0.498,0,0.751,0.755,B,8.0
181,185.5842,9.6532,5396,55947,939,0.9894,0.465,0.477,0,0.718,0.72,A,10.0
182,207.8508,12.348,5443,56010,181,0.9902,0.475,0.488,0,0.793,0.795,B,8.0
183,211.6158,15.8081,5451,56010,815,0.9992,0.476,0.475,0,0.812,0.815,A,9.0
184,23.0487,25.9812,5694,56213,919,0.9917,0.494,0.495,0,0.704,0.678,A,9.0
185,192.5906,19.0848,5856,56090,868,0.9957,0.5,0.5,0,0.82,0.821,B,8.0
186,120.5005,55.2899,5945,56213,636,0.996,0.461,0.462,0,0.997,0.997,B,8.0
187,332.4037,31.2179,5954,56462,521,0.995,0.481,0.479,0,0.836,0.836,A,9.0
188,336.4794,25.5091,5957,56210,37,0.9977,0.489,0.489,0,0.745,0.746,B,7.0
189,198.343,26.7399,5994,56101,77,0.959,0.496,0.496,0,1.06,1.056,B,7.0
190,246.7215,45.7446,6029,56099,37,0.9984,0.479,0.479,0,1.021,1.023,B,7.0
191,237.8022,44.8269,6033,56069,487,0.999,0.475,0.475,0,0.75,0.751,B,8.0
192,208.9611,32.3567,3861,55274,229,0.9991,0.487,0.488,0,0.695,0.696,A,9.0
193,318.4847,-1.2406,4191,55444,129,0.984,0.461,0.461,0,0.792,0.795,B,7.0
194,38.7375,-9.026,4389,55539,171,0.989,0.485,0.487,0,0.616,0.609,B,8.0
195,336.3138,6.0182,4428,56189,199,0.979,0.498,0.5,0,0.736,0.734,A,9.0
196,121.0774,27.7734,4458,55536,833,0.9993,0.496,0.495,0,0.934,0.933,B,7.0
197,116.8439,21.8474,4473,55589,427,0.9788,0.463,0.462,0,0.608,0.606,B,8.0
198,129.6789,19.4517,4484,55565,133,0.9863,0.459,0.458,0,0.699,0.696,B,8.0
199,127.4452,19.1464,4489,55545,627,0.9945,0.455,0.453,0,0.831,0.835,B,7.0
200,156.6438,37.2146,4559,55597,409,0.9995,0.484,0.484,0,0.636,0.639,A,10.0
201,173.2826,36.7101,4615,55618,751,0.9876,0.478,0.477,0,0.847,0.846,B,8.0
202,174.3192,32.0515,4616,55617,283,0.9837,0.456,0.461,0,0.641,0.641,A,9.0
203,244.0409,32.2355,4956,55737,703,0.9952,0.452,0.451,0,0.796,0.799,B,8.0
204,246.2337,28.3755,5007,55710,53,0.9905,0.453,0.452,0,0.553,0.557,A,10.0
205,16.1325,29.194,6256,56323,917,0.9966,0.462,0.46,0,0.667,0.667,B,7.0
206,16.4021,28.2601,6259,56565,461,0.9988,0.486,0.486,0,0.884,0.781,A,9.0
207,7.3882,29.8282,6274,56550,757,0.9955,0.496,0.497,0,0.761,0.767,A,10.0
208,166.1015,29.6335,6443,56367,205,0.9998,0.459,0.458,0,0.824,0.826,B,7.0
209,163.8696,31.3152,6445,56366,883,0.9897,0.453,0.451,0,0.802,0.816,A,9.0
210,180.692,41.4388,6634,56367,433,0.9991,0.462,0.459,0,0.91,0.911,B,7.0
211,180.9264,53.1512,6682,56390,543,0.9982,0.485,0.484,0,0.75,0.75,B,7.0
212,168.5867,53.1771,6699,56411,786,0.9564,0.466,0.464,0,0.818,0.818,B,7.0
213,161.4553,47.6463,6701,56367,411,0.9749,0.474,0.473,0,0.866,0.862,B,7.0
214,232.7971,52.0507,6722,56431,545,0.9953,0.482,0.487,0,0.784,0.785,A,9.0
215,208.6658,51.3517,6740,56401,11,0.9979,0.491,0.49,0,0.683,0.684,A,10.0
216,203.5244,53.5181,6757,56416,275,0.9977,0.49,0.49,0,0.739,0.739,A,10.0
217,200.5782,64.0063,6822,56711,571,0.9644,0.482,0.484,0,0.785,0.785,B,8.0
218,339.6335,29.3202,6585,56479,719,0.9982,0.482,0.482,0,0.68,0.68,A,10.0
219,198.9484,46.7589,6624,56385,965,0.9995,0.466,0.463,0,0.807,0.81,B,8.0
220,169.1691,54.9578,7093,56657,415,0.9873,0.462,0.463,0,0.754,0.754,B,8.0
221,126.0904,53.3606,7376,56749,41,0.9544,0.487,0.481,0,0.623,0.615,B,8.0
222,357.0739,11.6525,6150,56187,89,0.9594,0.472,0.472,0,0.772,0.774,B,7.7
223,191.086,-2.7746,3793,55214,203,0.9907,0.55,0.55,0,0.713,0.716,A,9.0
224,123.0994,38.6284,3805,55269,423,0.9722,0.5,0.502,0,0.726,0.723,A,10.0
225,176.2923,0.7391,3841,55572,957,0.9951,0.529,0.535,0,0.641,0.642,B,7.0
226,220.9617,1.3445,4021,55620,106,0.9991,0.526,0.527,0,0.674,0.671,A,9.0
227,9.096,1.2598,4302,55531,47,0.9998,0.546,0.544,0,0.812,0.806,B,7.7
228,21.0178,2.6268,4314,55855,763,0.998,0.511,0.511,0,0.698,0.695,B,8.0
229,334.2061,5.2761,4319,55507,547,0.9517,0.512,0.514,0,0.671,0.67,A,10.0
230,28.2369,-2.3081,4348,55559,155,0.9996,0.534,0.536,0,0.669,0.665,A,10.0
231,194.8462,2.3886,4005,55325,715,0.9945,0.502,0.503,0,0.874,0.876,B,7.0
232,331.5924,-2.1985,4377,55828,729,0.9713,0.502,0.504,0,0.809,0.816,B,8.0
233,152.2732,40.8465,4562,55570,557,0.9994,0.512,0.51,0,0.668,0.667,A,9.0
234,134.2845,35.8839,4602,55644,841,0.9988,0.538,0.54,0,0.679,0.675,A,10.0
235,159.8156,39.5365,4633,55620,265,0.9907,0.529,0.528,0,0.712,0.715,B,7.0
236,169.6515,11.6851,5368,56001,392,0.9787,0.504,0.506,0,0.617,0.615,A,10.0
237,221.893,16.5992,5474,56036,341,0.9797,0.53,0.53,0,0.771,0.771,A,10.0
238,147.826,52.2992,5724,56364,14,0.9857,0.521,0.524,0,0.687,0.686,B,7.7
239,141.8848,52.4323,5726,56626,293,0.9802,0.527,0.526,0,0.63,0.631,B,7.0
240,142.0039,24.1646,5774,56002,919,0.9988,0.547,0.542,0,0.72,0.717,B,8.0
241,176.2923,0.7391,3841,56016,957,0.9988,0.53,0.524,0,0.642,0.642,A,9.0
242,233.2035,26.8323,3959,55679,69,0.9817,0.523,0.524,0,0.668,0.664,A,9.0
243,325.0915,4.4258,4083,55443,908,0.9959,0.509,0.509,0,0.633,0.637,A,9.0
244,137.5782,34.9972,4645,55623,95,0.979,0.519,0.522,0,0.667,0.667,A,10.0
245,233.7202,30.6619,4722,55735,603,0.992,0.546,0.544,0,0.669,0.67,A,9.0
246,136.6796,30.4776,5809,56353,409,0.9532,0.512,0.513,0,0.73,0.73,A,10.0
247,137.5782,34.9972,5811,56334,583,0.9969,0.52,0.521,0,0.666,0.666,A,10.0
248,25.5021,31.3093,6601,56335,413,0.9614,0.5,0.502,0,1.068,0.572,A,9.0
249,211.0407,40.2749,6630,56358,67,0.9933,0.51,0.506,0,0.629,0.626,A,9.0
250,183.2311,46.5743,6641,56383,959,0.9566,0.519,0.519,0,0.93,0.935,B,7.0
251,156.8435,46.1132,6659,56607,299,0.9972,0.521,0.52,0,0.749,0.75,A,10.0
252,156.6061,49.5063,6694,56386,449,0.9899,0.502,0.501,0,0.638,0.634,B,8.0
253,216.2736,49.914,6724,56416,413,0.9785,0.538,0.538,0,0.781,0.781,B,7.0
254,336.5143,28.8703,6586,56485,471,0.9992,0.507,0.502,0,0.825,0.829,A,10.0
255,225.1194,61.5364,6982,56444,843,0.9631,0.506,0.506,0,0.793,0.797,A,10.0
256,163.4217,61.7198,7096,56683,949,0.9888,0.521,0.522,0,0.804,0.805,B,8.0
257,163.8089,63.6662,7104,56711,683,0.9886,0.507,0.506,0,0.643,0.645,B,8.0
258,205.3212,36.1224,3986,55329,887,0.9995,0.555,0.555,0,0.68,0.679,B,8.0
259,248.8037,11.945,4075,55352,439,0.9722,0.56,0.584,0,0.823,0.823,B,7.0
260,124.7393,29.6162,4447,55542,81,0.997,0.579,0.576,0,0.757,0.756,A,10.0
261,125.5973,32.6817,4446,55589,756,0.9869,0.553,0.553,0,0.805,0.806,A,10.0
262,162.0087,35.0297,4635,55615,111,0.9935,0.599,0.603,0,0.721,0.721,B,7.0
263,220.7873,35.7258,4718,56014,659,0.9933,0.557,0.556,0,0.761,0.764,A,9.0
264,161.0795,3.6325,4773,55648,89,0.9876,0.559,0.559,0,0.874,0.881,B,7.0
265,223.3063,6.3302,4857,55711,393,0.9991,0.566,0.571,0,0.696,0.694,A,9.0
266,255.5705,36.1605,4988,55825,645,0.9985,0.552,0.553,0,0.73,0.731,A,10.0
267,256.4372,30.4618,4997,55738,389,0.9926,0.553,0.551,0,0.809,0.814,A,10.0
268,28.3279,18.3564,5117,55925,161,0.9723,0.557,0.557,0,0.742,0.748,B,7.0
269,175.5293,12.9521,5381,56009,447,0.9995,0.563,0.562,0,0.913,0.911,B,7.0
270,232.7992,10.7432,5493,56009,967,0.9542,0.563,0.56,0,0.823,0.825,A,9.0
271,141.3097,23.3655,5774,56002,235,0.9751,0.575,0.573,0,0.768,0.769,A,10.0
272,191.3409,17.2785,5856,56090,427,0.9971,0.559,0.557,0,0.726,0.726,A,9.0
273,133.0062,2.9457,3813,55532,807,0.9914,0.556,0.555,0,0.721,0.721,B,7.7
274,209.103,36.1326,3853,55268,951,0.9664,0.555,0.558,0,0.764,0.756,A,10.0
275,20.9638,27.9408,6262,56267,84,0.9677,0.596,0.596,0,0.713,0.716,B,7.0
276,171.6804,23.9861,6421,56274,577,0.9936,0.566,0.564,0,0.791,0.794,A,10.0
277,197.0164,28.3228,6483,56341,63,0.9533,0.582,0.58,0,0.764,0.764,A,10.0
278,184.0856,41.9727,6633,56369,387,0.9721,0.563,0.562,0,1.037,1.034,B,7.0
279,234.0938,51.1223,6722,56431,735,0.9992,0.596,0.595,0,0.736,0.735,A,9.0
280,168.0662,58.2332,7102,56666,969,0.9971,0.585,0.586,0,0.878,0.881,B,7.0
281,252.8827,36.6409,5198,55823,396,0.9729,0.603,0.605,0,0.712,0.718,A,9.0
282,191.5569,12.2667,5409,55957,966,0.9973,0.633,0.633,0,0.826,0.827,A,9.0
283,178.0232,21.705,6407,56311,543,0.9896,0.618,0.619,0,0.772,0.775,A,9.0
284,178.067,21.7956,6423,56313,215,0.9974,0.617,0.619,0,0.805,0.806,B,7.0
285,13.8325,3.9522,4307,55531,699,0.9939,0.664,0.666,0,0.835,0.827,A,9.0
286,236.7033,11.746,4886,55737,187,0.9991,0.698,0.695,0,0.888,0.883,B,7.0
287,253.2719,50.6749,6311,56447,56,0.9999,0.095,0.093,0,0.57,0.575,A,10.0
288,356.6865,34.8954,7143,56572,678,1.0,0.095,0.096,0,0.291,0.276,A,10.0
289,22.2645,3.9838,4310,55508,314,0.9925,0.196,0.196,0,0.909,0.915,B,8.5
290,321.5421,1.9777,5143,55828,640,0.9999,0.152,0.151,0,0.772,0.78,A,10.0
291,159.2973,10.5324,5346,55955,829,0.9981,0.199,0.618,0,1.109,1.111,B,8.5
292,251.1692,50.6684,6311,56447,334,0.9987,0.182,0.183,0,0.702,0.712,A,10.0
293,124.173,18.6976,4486,55588,218,1.0,0.221,0.221,0,0.636,0.641,A,10.0
294,8.8946,9.0665,4540,55863,69,1.0,0.214,0.213,0,0.799,0.805,B,8.5
295,160.3564,43.6801,4690,55653,424,0.9998,0.238,0.236,0,0.439,0.439,A,10.0
296,150.7402,6.319,4874,55673,82,0.9999,0.225,0.225,0,0.781,0.781,A,10.0
297,17.3453,18.7404,5124,55894,36,0.9999,0.226,0.226,0,0.645,0.644,A,10.0
298,139.3617,31.157,5804,56304,790,1.0,0.239,0.238,0,0.812,0.82,A,10.0
299,139.3617,31.157,5808,56325,434,1.0,0.239,0.238,0,0.823,0.82,A,10.0
300,207.8211,-1.7923,4041,55361,522,0.9999,0.208,0.208,0,0.77,0.774,A,10.0
301,125.5907,5.1809,4762,55888,729,0.9992,0.2,0.2,0,0.489,0.486,A,10.0
302,205.2421,18.6312,5862,56045,110,1.0,0.244,0.244,0,0.638,0.645,A,10.0
303,347.3222,9.1981,6162,56191,152,1.0,0.245,0.245,0,0.795,0.802,A,10.0
304,6.512,9.7381,6195,56220,424,0.9997,0.246,0.244,0,0.391,0.39,A,10.0
305,159.3817,29.944,6452,56366,680,1.0,0.245,0.245,0,0.828,0.842,A,10.0
306,217.3618,1.5639,4024,55646,436,0.9996,0.218,0.218,0,0.877,0.882,B,8.5
307,31.4846,-2.3339,4347,55830,156,0.9999,0.283,0.281,0,0.462,0.462,A,10.0
308,33.252,-3.7842,4390,55948,608,0.9997,0.283,0.282,0,0.871,0.869,A,10.0
309,181.6564,37.855,4700,55709,242,0.9999,0.263,0.262,0,0.607,0.609,A,10.0
310,184.0909,2.0433,4750,55630,717,0.9998,0.293,0.291,0,0.823,0.825,A,10.0
311,212.2754,4.4062,4783,55652,900,0.9998,0.282,0.281,0,0.822,0.822,B,8.5
312,204.6975,5.1005,4786,55651,678,1.0,0.271,0.271,0,0.561,0.559,B,8.5
313,233.5735,3.4663,4805,55715,326,1.0,0.291,0.288,0,0.707,0.708,A,10.0
314,22.0923,22.3834,5107,55940,409,1.0,0.277,0.275,0,0.7,0.695,A,10.0
315,27.2466,21.0868,5108,55888,99,1.0,0.277,0.276,0,0.753,0.752,B,8.5
316,26.7007,22.0027,5108,55888,811,0.9999,0.267,0.266,0,0.745,0.745,A,10.0
317,131.6386,52.3038,5157,55923,160,1.0,0.267,0.266,0,0.803,0.805,B,7.0
318,128.9045,8.3751,5285,55946,510,0.9999,0.259,0.258,0,0.555,0.557,A,10.0
319,180.9566,23.4359,5969,56069,846,0.9998,0.263,0.263,0,0.612,0.619,A,10.0
320,204.1496,22.5616,5998,56087,336,1.0,0.269,0.267,0,0.825,0.833,B,7.0
321,249.913,26.4171,4190,55686,189,1.0,0.279,0.279,0,0.989,0.991,B,7.0
322,42.3078,-2.8227,4342,55531,112,0.9999,0.292,0.29,0,0.459,0.459,A,10.0
323,356.4175,-2.1613,4356,55829,729,1.0,0.294,0.294,0,0.659,0.658,A,10.0
324,115.7608,32.1423,4443,55539,177,1.0,0.29,0.289,0,0.855,0.859,A,10.0
325,177.6002,19.2965,5881,56038,604,0.9998,0.289,0.288,0,0.476,0.473,A,10.0
326,349.7675,19.5451,6123,56217,216,0.9999,0.297,0.297,0,0.845,0.847,B,8.5
327,9.4789,17.8124,6193,56237,298,1.0,0.298,0.297,0,0.695,0.695,A,10.0
328,4.8287,26.2703,6276,56269,26,1.0,0.262,0.262,0,0.6,0.605,A,10.0
329,190.683,59.9836,6840,56685,315,0.9999,0.261,0.26,0,0.879,0.877,B,8.5
330,244.2444,59.9424,6976,56448,830,1.0,0.257,0.258,0,0.509,0.507,A,10.0
331,221.3814,60.9204,6982,56444,516,1.0,0.258,0.257,0,0.501,0.511,A,10.0
332,350.6051,34.2495,7139,56568,687,0.9996,0.292,0.29,0,0.612,0.612,A,10.0
333,5.8983,-6.5602,7151,56598,634,0.999,0.292,0.291,0,0.541,0.534,A,10.0
334,38.4525,-7.1342,4388,55536,88,0.9978,0.335,0.335,0,0.638,0.642,B,8.5
335,18.952,5.1636,4425,55864,376,0.9999,0.337,0.336,0,0.607,0.606,A,10.0
336,184.1385,35.6992,4613,55591,234,0.9994,0.347,0.347,0,0.728,0.73,A,10.0
337,221.5087,4.6525,4778,55706,512,1.0,0.318,0.318,0,0.819,0.824,A,10.0
338,161.1167,13.2743,5348,55978,957,0.9965,0.349,0.348,0,0.472,0.474,A,10.0
339,212.5055,9.4412,5452,55957,838,0.9999,0.317,0.316,0,0.839,0.848,A,10.0
340,228.0721,14.4225,5486,56030,270,1.0,0.327,0.327,0,0.706,0.709,A,10.0
341,143.3092,22.088,5770,56014,842,1.0,0.35,0.35,0,0.694,0.694,A,10.0
342,139.0009,21.6609,5771,56011,574,0.9998,0.322,0.322,0,0.511,0.508,A,10.0
343,200.5318,26.3394,5996,56096,706,0.9984,0.304,0.303,0,0.626,0.63,A,10.0
344,112.4636,32.6215,4444,55538,596,0.9999,0.342,0.343,0,0.832,0.838,A,10.0
345,143.3092,22.088,5789,56246,362,1.0,0.35,0.352,0,0.693,0.694,B,7.0
346,352.9407,29.3635,6581,56540,976,1.0,0.313,0.312,0,0.68,0.678,A,10.0
347,173.7037,54.187,6697,56419,386,0.9999,0.302,0.301,0,0.614,0.613,A,10.0
348,202.7383,47.6651,6743,56385,86,1.0,0.349,0.35,0,0.662,0.662,A,10.0
349,196.9702,53.3334,6759,56416,788,0.9994,0.32,0.32,0,1.103,1.095,B,7.0
350,2.7081,29.1702,7135,56564,876,1.0,0.338,0.337,0,0.814,0.82,A,10.0
351,39.6814,-5.6274,4399,55811,917,0.9992,0.358,0.358,0,0.726,0.724,A,10.0
352,145.3751,1.865,4736,55631,264,1.0,0.353,0.354,0,0.719,0.722,A,10.0
353,215.147,5.8793,4861,55710,290,0.994,0.352,0.353,0,0.871,0.87,B,7.0
354,212.129,7.6698,4862,55685,584,1.0,0.39,0.392,0,0.843,0.849,A,10.0
355,22.1454,17.8412,5136,55836,938,0.9992,0.379,0.379,0,0.996,0.994,B,7.0
356,134.3035,19.7311,5175,55955,804,0.9999,0.377,0.379,0,0.632,0.629,A,10.0
357,226.0315,11.3996,5485,56063,504,1.0,0.356,0.356,0,0.861,0.862,B,7.0
358,145.78,55.292,5710,56658,116,0.9999,0.355,0.356,0,0.607,0.609,A,10.0
359,146.9617,63.311,5722,56008,539,0.9997,0.381,0.38,0,0.898,0.899,B,7.0
360,189.0387,21.843,5985,56089,614,0.9943,0.387,0.389,0,0.86,0.859,B,7.0
361,212.4583,58.3783,6804,56447,957,1.0,0.36,0.36,0,0.744,0.742,A,10.0
362,126.6844,13.9317,4503,55563,313,0.9995,0.398,0.397,0,0.828,0.829,B,8.5
363,258.3841,42.9416,6062,56091,91,0.9999,0.352,0.354,0,0.713,0.714,A,10.0
364,353.1292,21.7432,6115,56237,979,0.9985,0.369,0.368,0,0.627,0.629,A,10.0
365,8.1536,22.915,6283,56239,331,0.9979,0.377,0.378,0,1.013,1.012,B,7.0
366,189.6944,51.0158,6674,56416,262,1.0,0.388,0.387,0,0.762,0.765,A,10.0
367,353.3421,15.6571,6137,56270,267,0.9916,0.378,0.379,0,0.687,0.69,B,8.5
368,358.2568,32.3241,6498,56565,550,1.0,0.367,0.366,0,0.729,0.731,A,10.0
369,22.0924,-3.7932,7047,56572,878,0.9994,0.395,0.394,0,0.598,0.654,A,10.0
370,32.2812,-1.0957,4235,55451,207,0.9995,0.426,0.424,0,0.762,0.758,B,7.0
371,30.0581,3.8889,4270,55511,7,0.9998,0.429,0.427,0,0.776,0.754,A,10.0
372,27.7624,4.337,4270,55511,571,0.9998,0.434,0.433,0,0.938,0.937,B,7.0
373,3.0886,2.5671,4298,55511,759,0.9988,0.414,0.413,0,0.691,0.689,A,10.0
374,34.4954,-9.004,4395,55828,269,0.9999,0.446,0.447,0,0.887,0.887,B,7.0
375,340.6461,5.7733,4411,56164,113,0.994,0.436,0.437,0,0.684,0.685,A,10.0
376,18.0431,6.1821,4423,55889,971,0.991,0.44,0.441,0,0.875,0.883,B,8.5
377,178.7055,4.095,4765,55674,115,0.9865,0.443,0.444,0,0.65,0.649,A,10.0
378,160.1055,3.5501,4773,55648,290,0.9997,0.439,0.438,0,0.642,0.643,A,10.0
379,262.1566,27.6089,5004,55711,679,0.9996,0.446,0.449,0,0.953,0.95,B,7.0
380,242.464,37.8714,5200,56091,151,0.9999,0.448,0.448,0,0.648,0.648,A,10.0
381,145.087,32.965,5805,56336,47,0.9999,0.416,0.415,0,0.875,0.877,B,8.5
382,179.4763,26.456,5967,56063,539,0.9995,0.414,0.414,0,0.848,0.851,B,7.0
383,247.9597,18.9011,4064,55366,790,0.9984,0.408,0.409,0,1.102,1.087,B,8.5
384,133.0317,40.5817,4607,56248,711,0.9998,0.447,0.446,0,0.842,0.844,A,10.0
385,7.5599,24.7932,6281,56295,145,0.9994,0.405,0.402,0,0.874,0.875,A,10.0
386,11.5709,25.3449,6286,56301,265,1.0,0.428,0.429,0,0.822,0.828,B,8.5
387,210.2792,41.0622,6630,56358,844,0.9999,0.448,0.449,0,0.87,0.87,B,7.0
388,213.0731,46.9419,6751,56368,355,0.9997,0.402,0.405,0,0.657,0.653,A,10.0
389,338.5431,32.4454,6509,56486,788,0.9997,0.422,0.422,0,0.84,0.842,B,8.5
390,116.8505,50.9271,3677,55156,543,0.999,0.438,0.439,0,0.899,0.899,B,7.0
391,190.6792,-0.3908,3793,55214,663,1.0,0.454,0.452,0,0.815,0.818,B,8.5
392,215.0974,30.7816,3867,55652,579,0.9997,0.466,0.465,0,0.813,0.814,A,10.0
393,215.0974,30.7816,3866,55623,45,1.0,0.466,0.47,0,0.813,0.814,A,10.0
394,204.0295,33.6021,3985,55320,773,0.9993,0.484,0.486,0,0.917,0.919,B,8.5
395,252.7368,21.0579,4179,55684,807,0.9998,0.45,0.45,0,1.073,1.065,B,8.5
396,5.6359,-0.3464,4220,55447,481,0.998,0.498,0.5,0,1.037,0.631,A,10.0
397,43.4698,1.6408,4257,55480,377,0.9999,0.462,0.463,0,0.57,0.572,A,10.0
398,127.2466,6.7193,4866,55895,335,1.0,0.47,0.471,0,0.878,0.877,A,10.0
399,176.7038,31.9488,4614,55604,299,1.0,0.478,0.479,0,0.845,0.846,A,10.0
400,176.8551,35.8301,4646,55622,879,0.9999,0.473,0.473,0,0.658,0.658,A,10.0
401,29.7242,11.025,4656,55828,209,0.9989,0.495,0.496,0,1.071,1.065,B,8.5
402,171.3643,41.4413,4699,55684,447,0.9991,0.487,0.485,0,0.914,0.912,B,8.5
403,195.6242,5.7652,4838,55686,467,0.9997,0.492,0.493,0,0.879,0.883,B,8.5
404,343.6146,6.8472,5060,56181,169,1.0,0.469,0.467,0,0.83,0.833,B,7.0
405,24.3379,16.7282,5130,55835,545,0.999,0.471,0.472,0,0.651,0.649,B,8.5
406,129.9769,59.5436,5148,56220,583,0.9998,0.475,0.474,0,0.821,0.823,A,10.0
407,164.8521,11.0051,5356,55979,881,0.9998,0.473,0.473,0,0.832,0.834,A,10.0
408,182.142,7.4393,5393,55946,461,0.9997,0.46,0.461,0,0.808,0.812,B,7.0
409,199.5047,14.466,5425,56003,820,0.9999,0.478,0.481,0,0.826,0.825,A,10.0
410,204.4045,15.8529,5439,56045,401,0.9996,0.48,0.479,0,0.956,0.959,B,7.0
411,203.1219,19.9543,5861,56069,347,0.9999,0.494,0.496,0,0.831,0.835,A,10.0
412,224.4952,18.075,5902,56042,203,0.9926,0.47,0.483,0,0.914,0.911,A,10.0
413,189.5541,23.2605,5983,56310,25,0.9999,0.48,0.48,0,0.849,0.851,A,10.0
414,234.2179,44.192,6041,56102,197,0.9987,0.485,0.486,0,0.862,0.86,B,7.0
415,226.5216,40.6238,6054,56089,256,0.9992,0.483,0.481,0,0.628,0.628,B,8.5
416,246.8241,19.5842,4061,55362,499,1.0,0.462,0.463,0,0.848,0.848,B,8.5
417,248.9654,17.222,4064,55366,77,0.9999,0.497,0.496,0,0.715,0.714,A,10.0
418,137.8928,43.2083,4687,56369,409,0.9997,0.497,0.495,0,0.837,0.84,A,10.0
419,343.1472,30.7205,6507,56478,653,1.0,0.493,0.494,0,0.876,0.876,B,7.0
420,341.3532,30.9137,6508,56535,199,1.0,0.483,0.484,0,0.907,0.908,B,7.0
421,189.5441,46.0467,6635,56370,501,0.9999,0.492,0.493,0,0.822,0.823,A,10.0
422,189.5441,46.0467,6667,56412,1,0.9998,0.491,0.493,0,0.822,0.822,A,10.0
423,154.1552,54.3047,6696,56398,487,0.9989,0.487,0.488,0,0.859,0.863,B,8.5
424,219.7836,54.8809,6710,56416,27,0.9999,0.461,0.462,0,0.722,0.722,A,10.0
425,176.4516,21.7884,6432,56309,704,0.9998,0.492,0.492,0,0.887,0.889,B,7.0
426,15.0112,32.0889,6593,56270,403,0.9999,0.487,0.487,0,0.873,0.874,B,7.0
427,211.8103,65.6269,6986,56717,113,0.9767,0.476,0.474,0,1.039,1.026,B,7.0
428,17.6062,-8.1183,7158,56956,375,1.0,0.475,0.476,0,0.822,0.829,B,7.0
429,179.4266,52.7289,6683,56388,861,0.9761,0.482,0.48,0,1.096,1.109,B,7.0
430,135.5464,1.2383,3816,55272,61,0.9997,0.514,0.513,0,0.831,0.833,A,10.0
431,224.9773,-2.6469,4020,55332,247,0.9996,0.511,0.509,0,0.824,0.83,A,10.0
432,251.1224,27.3479,4189,55679,329,0.9999,0.506,0.502,0,0.871,0.872,B,7.0
433,322.7388,-1.587,4384,56105,873,1.0,0.506,0.509,0,0.81,0.814,A,10.0
434,338.7334,15.1238,5038,56235,231,1.0,0.514,0.513,0,0.822,0.825,A,10.0
435,154.1187,9.2856,5334,55928,953,0.9998,0.545,0.544,0,0.859,0.86,A,10.0
436,154.1187,9.2856,5336,55957,321,0.9997,0.545,0.542,0,0.86,0.86,B,8.5
437,170.9226,13.9839,5370,56003,683,0.9999,0.521,0.52,0,0.888,0.885,B,8.5
438,180.8803,13.5498,5390,56002,607,0.9971,0.52,0.517,0,0.993,0.994,B,8.5
439,185.1209,10.9196,5399,55956,433,0.9995,0.507,0.507,0,0.707,0.712,A,10.0
440,197.2786,11.4382,5422,55986,379,0.9975,0.525,0.524,0,0.719,0.721,A,10.0
441,200.1508,12.4425,5427,56001,700,1.0,0.528,0.529,0,0.818,0.821,B,8.5
442,20.6702,24.4333,5693,56246,139,0.9879,0.542,0.541,0,0.731,0.724,A,10.0
443,210.0127,21.2829,5870,56065,361,0.9917,0.54,0.538,0,1.004,1.002,B,8.5
444,214.9087,19.692,5895,56046,973,0.9999,0.528,0.527,0,0.883,0.883,A,10.0
445,331.1801,30.5522,5961,56460,545,0.9999,0.538,0.552,0,0.83,0.832,A,10.0
446,339.9651,21.5147,6119,56181,820,0.9974,0.546,0.544,0,1.091,1.106,A,10.0
447,6.3176,28.2843,6274,56550,455,0.9999,0.501,0.502,0,0.816,0.816,A,10.0
448,8.6938,26.8904,6284,56310,561,0.9993,0.547,0.544,0,1.069,1.062,B,7.0
449,354.6202,27.6904,6516,56571,543,0.9998,0.549,0.547,0,0.846,0.849,A,10.0
450,180.5188,55.022,6688,56412,521,0.9994,0.512,0.512,0,0.83,0.833,A,10.0
451,171.9566,52.8471,6698,56637,183,0.9998,0.504,0.527,0,0.752,0.766,B,7.0
452,24.8965,31.2826,6599,56567,37,0.9998,0.512,0.513,0,0.879,0.879,B,7.0
453,198.4153,47.5507,6624,56385,909,0.9998,0.536,0.537,0,0.872,0.872,B,7.0
454,21.8335,-4.1038,7048,56575,557,0.9977,0.523,0.518,0,1.093,1.094,B,7.0
455,160.0284,63.5812,7097,56667,865,0.9996,0.528,0.528,0,0.836,0.837,B,8.5
456,169.8367,65.4877,7110,56746,833,0.9998,0.529,0.527,0,0.826,0.826,B,8.5
457,179.1,66.3907,7115,56667,167,0.9977,0.534,0.534,0,1.107,1.103,B,7.0
458,121.8303,48.0916,3687,55269,694,1.0,0.533,0.533,0,0.902,0.903,B,7.0
459,119.5462,46.0114,3678,55157,885,0.9995,0.502,0.5,0,1.107,1.103,B,7.0
460,203.2293,35.547,3986,55329,517,0.9999,0.58,0.579,0,0.993,0.996,B,7.0
461,327.7053,3.4418,4090,55500,539,0.9964,0.571,0.567,0,0.687,0.685,B,8.5
462,6.2129,-2.6018,4367,55566,263,0.9996,0.583,0.584,0,0.85,0.852,A,10.0
463,34.3508,-9.3814,4395,55828,297,0.9964,0.6,0.601,0,0.945,0.943,B,7.0
464,118.3424,11.0724,4511,55602,755,1.0,0.565,0.558,0,0.82,0.824,A,10.0
465,28.1217,9.5832,4530,55564,308,1.0,0.557,0.555,0,0.841,0.845,B,8.5
466,140.0093,36.1607,4644,55922,855,0.9995,0.595,0.594,0,0.882,0.883,A,10.0
467,162.3164,44.9276,4690,55653,877,0.9983,0.585,0.584,0,0.907,0.909,B,7.0
468,201.2076,5.5061,4839,55703,339,0.9995,0.58,0.581,0,1.018,1.018,A,10.0
469,144.2942,32.1162,5806,56310,529,0.9999,0.577,0.575,0,1.019,1.019,B,7.0
470,189.7042,24.9656,5984,56337,333,1.0,0.559,0.558,0,0.826,0.829,A,10.0
471,182.5102,3.7887,4749,55633,381,0.9998,0.596,0.597,0,0.885,0.885,B,8.5
472,207.1491,9.5015,5442,55978,711,0.9999,0.578,0.577,0,0.812,0.812,B,8.5
473,185.6856,59.482,6968,56443,425,0.9995,0.595,0.59,0,0.923,0.922,B,7.0
474,359.5532,-6.6716,7147,56574,721,0.9987,0.587,0.588,0,1.108,1.099,B,8.5
475,320.9945,5.4038,4081,55365,185,0.997,0.608,0.61,0,1.099,1.095,B,8.5
476,333.159,2.0303,4321,55504,391,0.999,0.635,0.636,0,1.107,1.101,B,7.0
477,118.5745,16.4872,4495,55566,811,0.9998,0.607,0.607,0,0.812,0.815,A,10.0
478,152.2575,38.1894,4567,55589,235,0.9998,0.648,0.648,0,0.828,0.828,A,10.0
479,135.1777,37.8146,4608,55973,779,0.9986,0.623,0.624,0,1.104,1.098,B,7.0
480,150.0294,3.0329,4737,55630,805,0.9995,0.608,0.608,0,0.87,0.87,B,7.0
481,333.8121,13.4517,5041,55749,103,0.9992,0.605,0.608,0,0.941,0.944,A,10.0
482,143.962,15.6466,5315,55978,623,0.9995,0.605,0.608,0,0.86,0.86,B,8.5
483,159.9814,8.136,5349,55929,379,0.9999,0.617,0.619,0,0.873,0.875,B,8.5
484,116.0158,33.825,4443,55539,942,0.9931,0.602,0.604,0,1.103,1.097,B,7.0
485,240.6962,7.4048,4893,55709,858,0.9999,0.622,0.623,0,0.869,0.874,A,10.0
486,11.9627,31.0756,6872,56540,443,1.0,0.643,0.643,0,0.844,0.847,B,8.5
487,153.3944,25.7594,6465,56279,537,1.0,0.616,0.619,0,0.825,0.828,A,10.0
488,321.1025,1.1421,4193,55476,665,1.0,0.7,0.7,0,0.875,0.878,A,10.0
489,120.4713,13.6811,4505,55603,553,1.0,0.651,0.649,0,0.856,0.857,B,7.0
490,0.7187,7.0414,4535,55860,151,0.9999,0.657,0.658,0,1.027,1.026,B,7.0
491,150.4387,37.4688,4637,55616,705,0.9998,0.677,0.677,0,0.847,0.849,B,8.5
492,210.0395,8.5377,5447,55958,193,0.978,0.652,0.655,0,1.112,1.108,B,7.0
493,205.295,20.7845,5851,56075,383,0.9998,0.683,0.681,0,0.857,0.858,B,7.0
494,236.7188,40.2551,6051,56093,405,0.9883,0.658,0.655,0,0.816,0.818,B,8.5
495,248.9092,49.4879,8056,57186,769,0.9998,0.671,0.672,0,0.89,0.891,B,8.5
496,175.7924,45.4451,6645,56398,317,0.9993,0.702,0.703,0,0.84,0.841,B,7.0


==> SUB-Final-candidate-429.csv <==
,RA,DEC,PLATE,MJD,FIBER,P_L,Z,Z_{PG},Z_{PE},mean_{eyeZE},P_T
1,27.6755,-7.1667,7164,56597,275,1.0,0.126,0.125,0.322,0.297,1.0
2,356.6865,34.8954,7143,56572,678,1.0,0.095,0.096,0.291,0.276,1.0
3,124.173,18.6976,4486,55588,218,1.0,0.221,0.221,0.636,0.641,1.0
4,139.3617,31.157,5808,56325,434,1.0,0.239,0.238,0.823,0.82,1.0
5,205.2421,18.6312,5862,56045,110,1.0,0.244,0.244,0.638,0.645,1.0
6,233.5735,3.4663,4805,55715,326,1.0,0.291,0.288,0.707,0.708,1.0
7,22.0923,22.3834,5107,55940,409,1.0,0.277,0.275,0.7,0.695,1.0
8,356.4175,-2.1613,4356,55829,729,1.0,0.294,0.294,0.659,0.658,1.0
9,9.4789,17.8124,6193,56237,298,1.0,0.298,0.297,0.695,0.695,1.0
10,4.8287,26.2703,6276,56269,26,1.0,0.262,0.262,0.6,0.604,1.0
11,244.2444,59.9424,6976,56448,830,1.0,0.257,0.258,0.509,0.507,1.0
12,221.3814,60.9204,6982,56444,516,1.0,0.258,0.257,0.501,0.511,1.0
13,228.0721,14.4225,5486,56030,270,1.0,0.327,0.327,0.706,0.708,1.0
14,143.3092,22.088,5770,56014,842,1.0,0.35,0.35,0.694,0.694,1.0
15,352.9407,29.3635,6581,56540,976,1.0,0.313,0.312,0.68,0.678,1.0
16,202.7383,47.6651,6743,56385,86,1.0,0.349,0.35,0.662,0.662,1.0
17,145.3751,1.865,4736,55631,264,1.0,0.353,0.354,0.719,0.722,1.0
18,212.4583,58.3783,6804,56447,957,1.0,0.36,0.36,0.744,0.742,1.0
19,189.6944,51.0158,6674,56416,262,1.0,0.388,0.387,0.762,0.766,1.0
20,358.2568,32.3241,6498,56565,550,1.0,0.367,0.366,0.729,0.731,1.0
21,215.0974,30.7816,3866,55623,45,1.0,0.466,0.47,0.813,0.814,1.0
22,127.2466,6.7193,4866,55895,335,1.0,0.47,0.471,0.878,0.877,1.0
23,176.7038,31.9488,4614,55604,299,1.0,0.478,0.479,0.845,0.846,1.0
24,322.7388,-1.587,4384,56105,873,1.0,0.506,0.509,0.81,0.814,1.0
25,338.7334,15.1238,5038,56235,231,1.0,0.514,0.513,0.822,0.825,1.0
26,118.3424,11.0724,4511,55602,755,1.0,0.565,0.558,0.82,0.824,1.0
27,189.7042,24.9656,5984,56337,333,1.0,0.559,0.558,0.826,0.828,1.0
28,153.3944,25.7594,6465,56279,537,1.0,0.616,0.619,0.825,0.828,1.0
29,321.1025,1.1421,4193,55476,665,1.0,0.7,0.7,0.875,0.878,1.0
30,358.3876,-8.6495,7166,56602,784,1.0,0.167,0.167,0.653,0.657,1.0
31,253.2719,50.6749,6311,56447,56,1.0,0.095,0.093,0.57,0.575,1.0
32,321.5421,1.9777,5143,55828,640,1.0,0.152,0.151,0.772,0.78,1.0
33,150.7402,6.319,4874,55673,82,1.0,0.225,0.225,0.781,0.781,1.0
34,17.3453,18.7404,5124,55894,36,1.0,0.226,0.226,0.645,0.644,1.0
35,207.8211,-1.7923,4041,55361,522,1.0,0.208,0.208,0.77,0.774,1.0
36,31.4846,-2.3339,4347,55830,156,1.0,0.283,0.281,0.462,0.462,1.0
37,181.6564,37.855,4700,55709,242,1.0,0.263,0.262,0.607,0.609,1.0
38,26.7007,22.0027,5108,55888,811,1.0,0.267,0.266,0.745,0.745,1.0
39,128.9045,8.3751,5285,55946,510,1.0,0.259,0.258,0.555,0.558,1.0
40,42.3078,-2.8227,4342,55531,112,1.0,0.292,0.29,0.459,0.459,1.0
41,18.952,5.1636,4425,55864,376,1.0,0.337,0.336,0.607,0.606,1.0
42,173.7037,54.187,6697,56419,386,1.0,0.302,0.301,0.614,0.613,1.0
43,134.3035,19.7311,5175,55955,804,1.0,0.377,0.379,0.632,0.629,1.0
44,145.78,55.292,5710,56658,116,1.0,0.355,0.356,0.607,0.609,1.0
45,258.3841,42.9416,6062,56091,91,1.0,0.352,0.354,0.713,0.714,1.0
46,242.464,37.8714,5200,56091,151,1.0,0.448,0.448,0.648,0.648,1.0
47,176.8551,35.8301,4646,55622,879,1.0,0.473,0.473,0.658,0.658,1.0
48,199.5047,14.466,5425,56003,820,1.0,0.478,0.481,0.826,0.825,1.0
49,203.1219,19.9543,5861,56069,347,1.0,0.494,0.496,0.831,0.835,1.0
50,189.5541,23.2605,5983,56310,25,1.0,0.48,0.48,0.849,0.85,1.0
51,248.9654,17.222,4064,55366,77,1.0,0.497,0.496,0.715,0.714,1.0
52,189.5441,46.0467,6635,56370,501,1.0,0.492,0.493,0.822,0.823,1.0
53,219.7836,54.8809,6710,56416,27,1.0,0.461,0.462,0.722,0.722,1.0
54,214.9087,19.692,5895,56046,973,1.0,0.528,0.527,0.883,0.883,1.0
55,331.1801,30.5522,5961,56460,545,1.0,0.538,0.552,0.83,0.832,1.0
56,6.3176,28.2843,6274,56550,455,1.0,0.501,0.502,0.816,0.816,1.0
57,240.6962,7.4048,4893,55709,858,1.0,0.622,0.623,0.869,0.874,1.0
58,115.6977,25.8798,4462,55600,271,1.0,0.441,0.441,0.682,0.684,1.0
59,160.3564,43.6801,4690,55653,424,1.0,0.238,0.236,0.439,0.439,1.0
60,180.9566,23.4359,5969,56069,846,1.0,0.263,0.263,0.612,0.619,1.0
61,177.6002,19.2965,5881,56038,604,1.0,0.289,0.288,0.476,0.474,1.0
62,139.0009,21.6609,5771,56011,574,1.0,0.322,0.322,0.511,0.508,1.0
63,30.0581,3.8889,4270,55511,7,1.0,0.429,0.427,0.776,0.754,1.0
64,133.0317,40.5817,4607,56248,711,1.0,0.447,0.446,0.842,0.844,1.0
65,129.9769,59.5436,5148,56220,583,1.0,0.475,0.474,0.821,0.822,1.0
66,164.8521,11.0051,5356,55979,881,1.0,0.473,0.473,0.832,0.834,1.0
67,189.5441,46.0467,6667,56412,1,1.0,0.491,0.493,0.822,0.822,1.0
68,154.1187,9.2856,5334,55928,953,1.0,0.545,0.544,0.859,0.86,1.0
69,354.6202,27.6904,6516,56571,543,1.0,0.549,0.547,0.846,0.848,1.0
70,118.5745,16.4872,4495,55566,811,1.0,0.607,0.607,0.812,0.814,1.0
71,152.2575,38.1894,4567,55589,235,1.0,0.648,0.648,0.828,0.828,1.0
72,337.6706,-1.1175,4203,55447,368,1.0,0.33,0.33,0.526,0.531,1.0
73,251.7678,29.8492,4189,55679,752,1.0,0.375,0.374,0.59,0.591,1.0
74,137.8548,16.6327,5301,55987,328,1.0,0.394,0.394,0.693,0.698,1.0
75,18.8537,-1.4834,4353,55532,663,1.0,0.438,0.438,0.802,0.805,1.0
76,144.1259,17.0156,5317,56000,579,1.0,0.403,0.404,0.819,0.821,1.0
77,6.512,9.7381,6195,56220,424,1.0,0.246,0.244,0.391,0.39,1.0
78,160.1055,3.5501,4773,55648,290,1.0,0.439,0.438,0.642,0.643,1.0
79,213.0731,46.9419,6751,56368,355,1.0,0.402,0.405,0.657,0.653,1.0
80,215.0974,30.7816,3867,55652,579,1.0,0.466,0.465,0.813,0.814,1.0
81,137.8928,43.2083,4687,56369,409,1.0,0.497,0.495,0.837,0.84,1.0
82,135.5464,1.2383,3816,55272,61,1.0,0.514,0.513,0.831,0.833,1.0
83,143.9865,53.3553,5724,56364,508,1.0,0.198,0.198,0.424,0.424,1.0
84,28.2369,-2.3081,4348,55559,155,1.0,0.534,0.536,0.669,0.665,1.0
85,350.6051,34.2495,7139,56568,687,1.0,0.292,0.29,0.612,0.612,1.0
86,224.9773,-2.6469,4020,55332,247,1.0,0.511,0.509,0.824,0.83,1.0
87,6.2129,-2.6018,4367,55566,263,1.0,0.583,0.584,0.85,0.852,1.0
88,156.6438,37.2146,4559,55597,409,1.0,0.484,0.484,0.636,0.639,1.0
89,185.1209,10.9196,5399,55956,433,1.0,0.507,0.507,0.707,0.712,1.0
90,140.0093,36.1607,4644,55922,855,1.0,0.595,0.594,0.882,0.883,1.0
91,201.2076,5.5061,4839,55703,339,1.0,0.58,0.581,1.018,1.018,1.0
92,184.1385,35.6992,4613,55591,234,0.999,0.347,0.347,0.728,0.73,0.999
93,22.0924,-3.7932,7047,56572,878,0.999,0.395,0.394,0.598,0.654,0.999
94,7.5599,24.7932,6281,56295,145,0.999,0.405,0.402,0.874,0.876,0.999
95,180.5188,55.022,6688,56412,521,0.999,0.512,0.512,0.83,0.832,0.999
96,9.2422,10.4302,5656,55940,264,0.999,0.178,0.178,0.357,0.361,0.999
97,336.5143,28.8703,6586,56485,471,0.999,0.507,0.502,0.825,0.829,0.999
98,39.6814,-5.6274,4399,55811,917,0.999,0.358,0.358,0.726,0.724,0.999
99,333.8121,13.4517,5041,55749,103,0.999,0.605,0.608,0.941,0.944,0.999
100,5.8983,-6.5602,7151,56598,634,0.999,0.292,0.291,0.541,0.534,0.999
101,9.2422,10.4302,6201,56186,264,0.999,0.178,0.178,0.361,0.361,0.999
102,236.1196,19.2834,3937,55352,191,0.999,0.468,0.469,0.831,0.834,0.999
103,135.0759,24.7684,5179,55957,95,0.999,0.476,0.477,0.803,0.807,0.999
104,177.0745,26.108,6411,56331,427,0.999,0.291,0.289,0.74,0.742,0.999
105,134.2845,35.8839,4602,55644,841,0.999,0.538,0.54,0.679,0.675,0.999
106,3.0886,2.5671,4298,55511,759,0.999,0.414,0.413,0.691,0.688,0.999
107,251.1692,50.6684,6311,56447,334,0.999,0.182,0.183,0.702,0.712,0.999
108,255.5705,36.1605,4988,55825,645,0.998,0.552,0.553,0.73,0.731,0.999
109,353.1292,21.7432,6115,56237,979,0.998,0.369,0.368,0.627,0.629,0.999
110,200.5318,26.3394,5996,56096,706,0.998,0.304,0.303,0.626,0.63,0.998
111,1.4434,15.5096,6177,56268,906,0.998,0.295,0.294,0.4,0.4,0.998
112,339.6335,29.3202,6585,56479,719,0.998,0.482,0.482,0.68,0.68,0.998
113,5.6359,-0.3464,4220,55447,481,0.998,0.498,0.5,1.037,0.632,0.998
114,208.6658,51.3517,6740,56401,11,0.998,0.491,0.49,0.683,0.684,0.998
115,337.2294,24.2962,6300,56449,292,0.998,0.309,0.308,0.434,0.432,0.998
116,195.0441,9.6711,5417,55978,646,0.998,0.297,0.297,0.565,0.564,0.998
117,203.5244,53.5181,6757,56416,275,0.998,0.49,0.49,0.739,0.739,0.998
118,243.9984,51.2459,6316,56483,834,0.998,0.359,0.36,0.482,0.478,0.998
119,197.2786,11.4382,5422,55986,379,0.998,0.525,0.524,0.719,0.721,0.998
120,175.9948,45.3268,6645,56398,264,0.997,0.44,0.441,0.548,0.544,0.997
121,185.4293,40.7285,6633,56369,164,0.997,0.216,0.216,0.507,0.501,0.997
122,156.8435,46.1132,6659,56607,299,0.997,0.521,0.52,0.749,0.75,0.997
123,124.7393,29.6162,4447,55542,81,0.997,0.579,0.576,0.757,0.756,0.997
124,137.5782,34.9972,5811,56334,583,0.997,0.52,0.521,0.666,0.666,0.997
125,1.4434,15.5096,6172,56269,69,0.996,0.295,0.294,0.399,0.4,0.997
126,161.1167,13.2743,5348,55978,957,0.996,0.349,0.348,0.472,0.474,0.997
127,7.3882,29.8282,6274,56550,757,0.996,0.496,0.497,0.761,0.767,0.996
128,0.7136,15.5908,6177,56268,744,0.995,0.427,0.428,0.756,0.756,0.995
129,202.3971,16.0299,5434,56033,376,0.995,0.296,0.295,0.491,0.475,0.995
130,340.6461,5.7733,4411,56164,113,0.994,0.436,0.437,0.684,0.685,0.994
131,171.6804,23.9861,6421,56274,577,0.994,0.566,0.564,0.791,0.794,0.994
132,21.4969,19.6116,5135,55862,850,0.993,0.101,0.102,0.579,0.584,0.993
133,256.4372,30.4618,4997,55738,389,0.993,0.553,0.551,0.809,0.814,0.993
134,224.4952,18.075,5902,56042,203,0.993,0.47,0.483,0.914,0.912,0.993
135,172.253,20.7167,5879,56047,630,0.992,0.208,0.209,0.439,0.44,0.992
136,246.2337,28.3755,5007,55710,53,0.99,0.453,0.452,0.553,0.557,0.991
137,188.5778,57.148,6832,56426,591,0.99,0.432,0.433,0.797,0.798,0.99
138,350.4799,34.3269,7139,56568,640,0.99,0.292,0.291,0.403,0.398,0.99
139,185.5842,9.6532,5396,55947,939,0.989,0.465,0.477,0.718,0.72,0.989
140,15.5525,29.6444,6257,56274,28,0.989,0.359,0.359,0.472,0.474,0.989
141,328.2786,25.191,5960,56097,96,0.989,0.201,0.201,0.553,0.555,0.989
142,13.899,11.3643,5706,56165,718,0.988,0.082,0.083,0.727,0.717,0.988
143,20.6702,24.4333,5693,56246,139,0.988,0.542,0.541,0.731,0.724,0.988
144,125.5973,32.6817,4446,55589,756,0.987,0.553,0.553,0.805,0.806,0.987
145,178.7055,4.095,4765,55674,115,0.986,0.443,0.444,0.65,0.649,0.987
146,139.9778,0.8461,3821,55535,955,0.986,0.433,0.432,0.587,0.587,0.986
147,322.6555,-0.5033,4193,55476,21,0.985,0.47,0.471,0.754,0.757,0.985
148,342.6829,31.1553,6508,56535,998,0.982,0.425,0.426,0.69,0.696,0.982
149,221.893,16.5992,5474,56036,341,0.98,0.53,0.53,0.771,0.771,0.98
150,249.4794,33.6617,5188,55803,146,0.98,0.335,0.333,0.535,0.534,0.98
151,137.5782,34.9972,4645,55623,95,0.979,0.519,0.522,0.667,0.667,0.979
152,169.6515,11.6851,5368,56001,392,0.979,0.504,0.506,0.617,0.615,0.979
153,17.4289,30.2485,6263,56279,445,0.976,0.385,0.384,0.689,0.69,0.976
154,141.3097,23.3655,5774,56002,235,0.975,0.575,0.573,0.768,0.769,0.975
155,353.682,30.3667,6501,56563,228,0.973,0.079,0.079,0.534,0.544,0.973
156,123.0994,38.6284,3805,55269,423,0.972,0.5,0.502,0.726,0.723,0.972
157,209.103,36.1326,3853,55268,951,0.966,0.555,0.558,0.764,0.756,0.966
158,13.3108,1.9039,4308,55565,439,0.966,0.494,0.493,0.675,0.675,0.966
159,206.6969,4.1721,4785,55659,610,0.966,0.414,0.416,0.623,0.623,0.966
160,225.1194,61.5364,6982,56444,843,0.963,0.506,0.506,0.793,0.797,0.963
161,15.3889,20.9285,5703,56190,896,0.959,0.403,0.402,0.762,0.764,0.959
162,197.0164,28.3228,6483,56341,63,0.953,0.582,0.58,0.764,0.764,0.953
163,136.6796,30.4776,5809,56353,409,0.953,0.512,0.513,0.73,0.73,0.953
164,169.6424,18.8327,5878,56033,391,0.953,0.439,0.439,0.637,0.634,0.953
165,334.2061,5.2761,4319,55507,547,0.952,0.512,0.514,0.671,0.67,0.952
166,150.7027,20.8144,5784,56029,104,0.951,0.372,0.371,0.492,0.492,0.951
167,172.5368,12.4397,5372,55978,709,0.95,0.492,0.491,0.777,0.781,0.95
168,114.5797,22.8478,4470,55587,420,1.0,0.205,0.205,0.624,0.623,0.9
169,22.4308,7.8777,4553,55584,393,1.0,0.437,0.438,0.838,0.838,0.9
170,5.0461,32.0964,7128,56567,584,0.999,0.162,0.162,0.325,0.319,0.899
171,152.2732,40.8465,4562,55570,557,0.999,0.512,0.51,0.668,0.667,0.899
172,317.5483,5.4372,4078,55358,620,0.999,0.414,0.416,0.721,0.721,0.899
173,211.6158,15.8081,5451,56010,815,0.999,0.476,0.475,0.812,0.815,0.899
174,234.0938,51.1223,6722,56431,735,0.999,0.596,0.595,0.736,0.735,0.899
175,208.9611,32.3567,3861,55274,229,0.999,0.487,0.488,0.695,0.696,0.899
176,220.9617,1.3445,4021,55620,106,0.999,0.526,0.527,0.674,0.671,0.899
177,223.3063,6.3302,4857,55711,393,0.999,0.566,0.571,0.696,0.694,0.899
178,8.9715,5.6913,4419,55867,498,0.999,0.365,0.366,0.674,0.669,0.899
179,356.9756,20.0522,6126,56269,845,0.999,0.411,0.412,0.741,0.741,0.899
180,237.5934,52.8266,6715,56449,938,0.999,0.442,0.443,0.731,0.733,0.899
181,16.4021,28.2601,6259,56565,461,0.999,0.486,0.486,0.884,0.781,0.899
182,176.2923,0.7391,3841,56016,957,0.999,0.53,0.524,0.642,0.642,0.899
183,127.3317,54.1993,5156,55925,574,0.999,0.361,0.36,0.678,0.675,0.899
184,216.0698,4.4967,4781,55653,660,0.999,0.309,0.309,0.565,0.563,0.899
185,346.7121,22.9308,6591,56535,991,0.998,0.194,0.195,0.586,0.587,0.898
186,343.2212,15.6879,5040,56243,734,0.998,0.273,0.272,0.674,0.419,0.898
187,191.5569,12.2667,5409,55957,966,0.997,0.633,0.633,0.826,0.827,0.898
188,191.3409,17.2785,5856,56090,427,0.997,0.559,0.557,0.726,0.726,0.897
189,233.1948,-0.6518,4010,55350,236,0.997,0.342,0.343,0.686,0.685,0.897
190,40.7073,-3.6349,7053,56564,664,0.997,0.28,0.278,0.445,0.44,0.897
191,325.0915,4.4258,4083,55443,908,0.996,0.509,0.509,0.633,0.637,0.896
192,146.7165,58.7815,5715,56598,782,0.996,0.349,0.349,0.577,0.649,0.896
193,0.7136,15.5908,6172,56269,232,0.996,0.427,0.428,0.754,0.757,0.896
194,232.7971,52.0507,6722,56431,545,0.995,0.482,0.487,0.784,0.785,0.896
195,332.4037,31.2179,5954,56462,521,0.995,0.481,0.479,0.836,0.836,0.896
196,13.8325,3.9522,4307,55531,699,0.994,0.664,0.666,0.835,0.827,0.895
197,211.0407,40.2749,6630,56358,67,0.993,0.51,0.506,0.629,0.626,0.894
198,220.7873,35.7258,4718,56014,659,0.993,0.557,0.556,0.761,0.764,0.894
199,174.6345,15.131,5378,56011,392,0.993,0.254,0.253,0.493,0.436,0.894
200,161.1167,13.2743,5350,56009,284,0.992,0.349,0.349,0.466,0.473,0.893
201,233.7202,30.6619,4722,55735,603,0.992,0.546,0.544,0.669,0.67,0.893
202,23.0487,25.9812,5694,56213,919,0.992,0.494,0.495,0.704,0.678,0.893
203,163.2455,40.0812,4629,55630,852,0.991,0.302,0.303,0.638,0.583,0.892
204,191.086,-2.7746,3793,55214,203,0.991,0.55,0.55,0.713,0.716,0.892
205,238.0017,12.4111,4882,55721,634,0.99,0.107,0.108,0.486,0.483,0.891
206,163.8696,31.3152,6445,56366,883,0.99,0.453,0.451,0.802,0.816,0.891
207,178.0232,21.705,6407,56311,543,0.99,0.618,0.619,0.772,0.775,0.891
208,339.1266,9.5256,5054,56191,495,0.989,0.424,0.425,0.74,0.74,0.89
209,29.6199,1.0778,4234,55478,548,0.988,0.325,0.324,0.781,0.781,0.89
210,176.0852,30.9175,6433,56339,930,0.987,0.076,0.076,0.623,0.695,0.888
211,228.2038,53.9555,6713,56402,396,0.985,0.441,0.44,0.621,0.624,0.886
212,336.7086,5.148,4428,56189,98,0.984,0.09,0.09,0.401,0.406,0.886
213,174.3192,32.0515,4616,55617,283,0.984,0.456,0.461,0.641,0.641,0.885
214,157.7968,28.1283,6456,56339,122,0.983,0.312,0.311,0.549,0.555,0.884
215,233.2035,26.8323,3959,55679,69,0.982,0.523,0.524,0.668,0.664,0.884
216,186.9392,5.4132,4833,55679,266,0.979,0.47,0.47,0.634,0.625,0.881
217,336.3138,6.0182,4428,56189,199,0.979,0.498,0.5,0.736,0.734,0.881
218,174.0321,12.571,5376,55987,258,0.977,0.486,0.487,0.727,0.731,0.879
219,21.6396,14.2556,5140,55836,213,0.976,0.423,0.418,0.648,0.648,0.879
220,252.8827,36.6409,5198,55823,396,0.973,0.603,0.605,0.712,0.718,0.876
221,252.9652,35.5515,5198,55823,372,0.964,0.412,0.414,0.71,0.708,0.868
222,25.5021,31.3093,6601,56335,413,0.961,0.5,0.502,1.068,0.572,0.865
223,118.0482,15.4782,4495,55566,310,0.96,0.282,0.282,0.622,0.623,0.864
224,345.3411,-1.4885,4362,55828,827,0.959,0.434,0.435,0.73,0.734,0.863
225,221.6961,7.9757,4858,55686,786,0.955,0.269,0.268,0.711,0.568,0.86
226,232.7992,10.7432,5493,56009,967,0.954,0.563,0.56,0.823,0.825,0.859
227,23.8523,14.5389,5137,55833,167,0.954,0.449,0.449,0.719,0.72,0.858
228,149.5008,10.1101,5324,55947,843,0.951,0.49,0.491,0.803,0.807,0.856
229,8.8946,9.0665,4540,55863,69,1.0,0.214,0.213,0.799,0.805,0.85
230,204.6975,5.1005,4786,55651,678,1.0,0.271,0.271,0.561,0.559,0.85
231,27.2466,21.0868,5108,55888,99,1.0,0.277,0.276,0.753,0.752,0.85
232,11.5709,25.3449,6286,56301,265,1.0,0.428,0.429,0.822,0.828,0.85
233,190.6792,-0.3908,3793,55214,663,1.0,0.454,0.452,0.815,0.818,0.85
234,246.8241,19.5842,4061,55362,499,1.0,0.462,0.463,0.848,0.848,0.85
235,200.1508,12.4425,5427,56001,700,1.0,0.528,0.529,0.818,0.821,0.85
236,28.1217,9.5832,4530,55564,308,1.0,0.557,0.555,0.841,0.845,0.85
237,11.9627,31.0756,6872,56540,443,1.0,0.643,0.643,0.844,0.847,0.85
238,170.9226,13.9839,5370,56003,683,1.0,0.521,0.52,0.888,0.886,0.85
239,207.1491,9.5015,5442,55978,711,1.0,0.578,0.577,0.812,0.812,0.85
240,159.9814,8.136,5349,55929,379,1.0,0.617,0.619,0.873,0.875,0.85
241,169.8367,65.4877,7110,56746,833,1.0,0.529,0.527,0.826,0.826,0.85
242,182.5102,3.7887,4749,55633,381,1.0,0.596,0.597,0.885,0.885,0.85
243,150.4387,37.4688,4637,55616,705,1.0,0.677,0.677,0.847,0.848,0.85
244,248.9092,49.4879,8056,57186,769,1.0,0.671,0.672,0.89,0.891,0.85
245,338.5431,32.4454,6509,56486,788,1.0,0.422,0.422,0.84,0.842,0.85
246,195.6242,5.7652,4838,55686,467,1.0,0.492,0.493,0.879,0.883,0.85
247,154.1187,9.2856,5336,55957,321,1.0,0.545,0.542,0.86,0.86,0.85
248,160.0284,63.5812,7097,56667,865,1.0,0.528,0.528,0.836,0.836,0.85
249,143.962,15.6466,5315,55978,623,1.0,0.605,0.608,0.86,0.86,0.85
250,204.0295,33.6021,3985,55320,773,0.999,0.484,0.486,0.917,0.92,0.849
251,226.5216,40.6238,6054,56089,256,0.999,0.483,0.481,0.628,0.628,0.849
252,171.3643,41.4413,4699,55684,447,0.999,0.487,0.485,0.914,0.912,0.849
253,24.3379,16.7282,5130,55835,545,0.999,0.471,0.472,0.651,0.65,0.849
254,154.1552,54.3047,6696,56398,487,0.999,0.487,0.488,0.859,0.862,0.849
255,159.2973,10.5324,5346,55955,829,0.998,0.199,0.618,1.109,1.111,0.848
256,38.4525,-7.1342,4388,55536,88,0.998,0.335,0.335,0.638,0.642,0.848
257,180.8803,13.5498,5390,56002,607,0.997,0.52,0.517,0.993,0.994,0.848
258,320.9945,5.4038,4081,55365,185,0.997,0.608,0.61,1.099,1.095,0.847
259,327.7053,3.4418,4090,55500,539,0.996,0.571,0.567,0.687,0.685,0.847
260,22.2645,3.9838,4310,55508,314,0.992,0.196,0.196,0.909,0.914,0.844
261,353.3421,15.6571,6137,56270,267,0.992,0.378,0.379,0.687,0.69,0.843
262,236.7188,40.2551,6051,56093,405,0.988,0.658,0.655,0.816,0.818,0.84
263,4.8287,26.2703,6279,56243,741,1.0,0.262,0.262,0.604,1.013,0.8
264,22.0923,22.3834,5115,55885,56,1.0,0.277,0.275,0.698,0.696,0.8
265,32.8873,0.125,4235,55451,893,1.0,0.213,0.213,0.823,0.824,0.8
266,155.9018,15.7562,5337,55987,126,1.0,0.368,0.368,0.762,0.762,0.8
267,207.704,65.7459,6986,56717,439,1.0,0.376,0.376,0.706,0.705,0.8
268,198.9484,46.7589,6624,56385,965,1.0,0.466,0.463,0.807,0.81,0.8
269,205.3212,36.1224,3986,55329,887,1.0,0.555,0.555,0.68,0.679,0.8
270,349.6495,26.6599,6587,56537,438,0.999,0.434,0.435,0.771,0.774,0.8
271,329.2513,16.9616,5061,55806,704,0.999,0.28,0.278,0.419,0.417,0.799
272,32.7654,0.838,3611,55128,717,0.999,0.291,0.29,0.716,0.715,0.799
273,237.8022,44.8269,6033,56069,487,0.999,0.475,0.475,0.75,0.751,0.799
274,221.0844,13.5378,5473,56033,642,0.999,0.262,0.262,0.737,0.734,0.799
275,183.495,62.8751,6972,56426,825,0.999,0.374,0.37,0.651,0.65,0.799
276,142.0039,24.1646,5774,56002,919,0.999,0.547,0.542,0.72,0.717,0.799
277,209.3069,3.0451,4784,55677,284,0.999,0.346,0.347,0.633,0.632,0.799
278,217.9071,40.9282,5171,56038,678,0.999,0.353,0.353,0.772,0.773,0.799
279,219.354,17.344,5469,56037,660,0.998,0.264,0.263,0.662,0.66,0.799
280,140.4015,32.5592,5808,56325,787,0.998,0.344,0.346,0.458,0.454,0.799
281,21.0178,2.6268,4314,55855,763,0.998,0.511,0.511,0.698,0.695,0.798
282,329.8912,24.1816,5952,56453,939,0.998,0.256,0.256,0.476,0.472,0.798
283,131.9713,7.0192,5289,55893,216,0.997,0.406,0.406,0.761,0.763,0.798
284,212.1806,-1.6042,4035,55383,557,0.997,0.469,0.468,0.788,0.794,0.797
285,200.5318,26.3394,5997,56309,122,0.997,0.304,0.303,0.619,0.629,0.797
286,205.7799,15.1811,5441,56017,574,0.996,0.276,0.274,0.718,0.635,0.797
287,39.255,-5.8455,4386,55540,203,0.996,0.453,0.452,0.849,0.851,0.797
288,192.5906,19.0848,5856,56090,868,0.996,0.5,0.5,0.82,0.821,0.797
289,206.9027,-3.1424,4044,55359,255,0.996,0.448,0.448,0.585,0.585,0.796
290,244.0409,32.2355,4956,55737,703,0.995,0.452,0.451,0.796,0.799,0.796
291,235.7646,3.9591,4804,55679,397,0.995,0.485,0.487,0.763,0.764,0.796
292,128.065,41.9915,3808,55513,884,0.995,0.336,0.337,0.468,0.468,0.796
293,17.3649,22.7717,5126,55923,495,0.994,0.498,0.498,0.797,0.8,0.796
294,237.7069,4.8213,4877,55707,322,0.994,0.362,0.363,0.664,0.671,0.795
295,244.4578,50.5162,6316,56483,157,0.993,0.057,0.053,0.625,0.63,0.795
296,204.0125,-1.3843,4046,55605,207,0.992,0.451,0.453,0.792,0.795,0.794
297,177.1556,34.5531,4646,55622,69,0.992,0.481,0.482,0.816,0.814,0.794
298,207.2167,7.1418,4865,55713,994,0.991,0.377,0.376,0.567,0.568,0.793
299,145.6952,4.8124,4798,55672,609,0.991,0.369,0.37,0.676,0.676,0.793
300,28.4645,29.1361,6269,56246,26,0.991,0.358,0.359,0.822,0.825,0.793
301,140.8969,44.7792,4696,56354,602,0.991,0.453,0.454,0.647,0.647,0.793
302,207.8508,12.348,5443,56010,181,0.99,0.475,0.488,0.793,0.795,0.792
303,16.1574,24.6193,5701,55949,938,0.99,0.262,0.261,0.483,0.48,0.792
304,156.6061,49.5063,6694,56386,449,0.99,0.502,0.501,0.638,0.634,0.792
305,189.6456,53.8166,6680,56420,276,0.99,0.389,0.39,0.735,0.737,0.792
306,175.499,12.0599,5379,55986,804,0.989,0.32,0.319,1.022,1.02,0.791
307,38.7375,-9.026,4389,55539,171,0.989,0.485,0.487,0.616,0.609,0.791
308,163.4217,61.7198,7096,56683,949,0.989,0.521,0.522,0.804,0.805,0.791
309,163.8089,63.6662,7104,56711,683,0.989,0.507,0.506,0.643,0.645,0.791
310,332.7269,5.7945,4427,56107,478,0.988,0.177,0.177,0.776,0.776,0.79
311,173.2826,36.7101,4615,55618,751,0.988,0.478,0.477,0.847,0.846,0.79
312,169.3396,42.4221,4686,56013,402,0.987,0.324,0.324,0.781,0.78,0.79
313,169.1691,54.9578,7093,56657,415,0.987,0.462,0.463,0.754,0.754,0.79
314,120.3392,26.2055,4458,55536,341,0.987,0.388,0.442,1.039,0.513,0.79
315,129.6789,19.4517,4484,55565,133,0.986,0.459,0.458,0.699,0.696,0.789
316,337.6379,3.389,4291,55525,488,0.985,0.295,0.294,0.515,0.508,0.788
317,177.8081,59.7521,7098,56661,382,0.984,0.26,0.26,0.788,0.781,0.787
318,144.8292,62.9965,5720,56602,622,0.98,0.368,0.368,0.679,0.674,0.784
319,205.5448,2.4691,4039,55648,533,0.98,0.49,0.491,0.604,0.606,0.784
320,116.8439,21.8474,4473,55589,427,0.979,0.463,0.462,0.608,0.606,0.783
321,157.8873,49.6349,6694,56386,290,0.978,0.364,0.365,0.693,0.685,0.783
322,331.5924,-2.1985,4377,55828,729,0.971,0.502,0.504,0.809,0.816,0.777
323,178.1606,11.3971,5384,55984,237,0.97,0.496,0.498,0.751,0.755,0.776
324,179.9073,48.1052,6644,56384,832,0.966,0.206,0.207,0.66,0.684,0.773
325,186.8933,3.9815,4753,55674,519,0.966,0.436,0.438,0.762,0.764,0.773
326,200.5782,64.0063,6822,56711,571,0.964,0.482,0.484,0.785,0.785,0.772
327,244.0409,32.2355,4960,55747,247,0.964,0.452,0.454,0.798,0.8,0.771
328,137.8128,44.0708,4687,56338,436,0.961,0.426,0.429,0.771,0.771,0.769
329,32.177,-3.5351,4393,55944,804,0.961,0.347,0.346,0.448,0.442,0.768
330,206.3508,7.0963,4865,55713,836,1.0,0.229,0.229,0.621,0.625,0.767
331,9.096,1.2598,4302,55531,47,1.0,0.546,0.544,0.812,0.806,0.767
332,26.8826,8.4239,4532,55559,806,1.0,0.134,0.134,0.674,0.671,0.766
333,135.1302,17.4353,5297,55913,653,0.999,0.426,0.426,0.729,0.73,0.766
334,0.637,16.5119,6173,56238,368,0.996,0.173,0.172,0.3,0.295,0.764
335,126.0904,53.3606,7376,56749,41,0.954,0.487,0.481,0.623,0.615,0.764
336,229.1471,22.7604,3962,55660,988,0.954,0.381,0.383,1.05,1.047,0.763
337,2.3299,3.2238,4297,55806,184,0.952,0.375,0.373,0.809,0.808,0.762
338,157.7742,0.1498,3833,55290,514,0.993,0.259,0.258,0.424,0.419,0.762
339,133.0062,2.9457,3813,55532,807,0.991,0.556,0.555,0.721,0.721,0.76
340,122.4983,2.1159,4788,55889,628,0.986,0.402,0.404,0.811,0.802,0.756
341,147.826,52.2992,5724,56364,14,0.986,0.521,0.524,0.687,0.686,0.756
342,357.0739,11.6525,6150,56187,89,0.959,0.472,0.472,0.772,0.774,0.736
343,143.3092,22.088,5789,56246,362,1.0,0.35,0.352,0.693,0.694,0.7
344,343.6146,6.8472,5060,56181,169,1.0,0.469,0.467,0.83,0.832,0.7
345,343.1472,30.7205,6507,56478,653,1.0,0.493,0.494,0.876,0.876,0.7
346,341.3532,30.9137,6508,56535,199,1.0,0.483,0.484,0.907,0.908,0.7
347,17.6062,-8.1183,7158,56956,375,1.0,0.475,0.476,0.822,0.829,0.7
348,121.8303,48.0916,3687,55269,694,1.0,0.533,0.533,0.902,0.903,0.7
349,120.4713,13.6811,4505,55603,553,1.0,0.651,0.649,0.856,0.857,0.7
350,34.4954,-9.004,4395,55828,269,1.0,0.446,0.447,0.887,0.887,0.7
351,210.2792,41.0622,6630,56358,844,1.0,0.448,0.449,0.87,0.87,0.7
352,15.0112,32.0889,6593,56270,403,1.0,0.487,0.487,0.873,0.874,0.7
353,251.1224,27.3479,4189,55679,329,1.0,0.506,0.502,0.871,0.872,0.7
354,203.2293,35.547,3986,55329,517,1.0,0.58,0.579,0.993,0.996,0.7
355,144.2942,32.1162,5806,56310,529,1.0,0.577,0.575,1.019,1.019,0.7
356,0.7187,7.0414,4535,55860,151,1.0,0.657,0.658,1.027,1.026,0.7
357,166.1015,29.6335,6443,56367,205,1.0,0.459,0.458,0.824,0.826,0.7
358,176.4516,21.7884,6432,56309,704,1.0,0.492,0.492,0.887,0.889,0.7
359,171.9566,52.8471,6698,56637,183,1.0,0.504,0.527,0.752,0.766,0.7
360,24.8965,31.2826,6599,56567,37,1.0,0.512,0.513,0.879,0.879,0.7
361,198.4153,47.5507,6624,56385,909,1.0,0.536,0.537,0.872,0.872,0.7
362,205.295,20.7845,5851,56075,383,1.0,0.683,0.681,0.857,0.858,0.7
363,182.142,7.4393,5393,55946,461,1.0,0.46,0.461,0.808,0.812,0.7
364,168.8302,4.3146,4770,55928,29,1.0,0.499,0.499,0.65,0.649,0.7
365,175.5293,12.9521,5381,56009,447,1.0,0.563,0.562,0.913,0.911,0.7
366,32.2812,-1.0957,4235,55451,207,1.0,0.426,0.424,0.762,0.758,0.7
367,185.6856,59.482,6968,56443,425,1.0,0.595,0.59,0.923,0.922,0.7
368,150.0294,3.0329,4737,55630,805,1.0,0.608,0.608,0.87,0.87,0.7
369,121.0774,27.7734,4458,55536,833,0.999,0.496,0.495,0.934,0.933,0.7
370,175.7924,45.4451,6645,56398,317,0.999,0.702,0.703,0.84,0.841,0.7
371,236.7033,11.746,4886,55737,187,0.999,0.698,0.695,0.888,0.883,0.699
372,333.159,2.0303,4321,55504,391,0.999,0.635,0.636,1.107,1.101,0.699
373,234.2179,44.192,6041,56102,197,0.999,0.485,0.486,0.862,0.86,0.699
374,233.2274,4.8999,4805,55715,605,0.999,0.426,0.422,0.804,0.804,0.699
375,135.1777,37.8146,4608,55973,779,0.999,0.623,0.624,1.104,1.098,0.699
376,162.3164,44.9276,4690,55653,877,0.998,0.585,0.584,0.907,0.909,0.699
377,115.433,19.1082,4488,55571,847,0.998,0.353,0.351,0.854,0.859,0.699
378,180.9264,53.1512,6682,56390,543,0.998,0.485,0.484,0.75,0.75,0.699
379,150.0906,47.7961,6663,56338,640,0.998,0.248,0.249,0.702,0.694,0.699
380,129.3629,61.4292,5707,56269,901,0.998,0.44,0.442,0.846,0.844,0.699
381,336.4794,25.5091,5957,56210,37,0.998,0.489,0.489,0.745,0.746,0.698
382,178.067,21.7956,6423,56313,215,0.997,0.617,0.619,0.805,0.806,0.698
383,168.0662,58.2332,7102,56666,969,0.997,0.585,0.586,0.878,0.881,0.698
384,143.208,37.5164,4576,55592,901,0.997,0.497,0.496,0.849,0.851,0.698
385,191.2632,2.7318,4755,55660,213,0.997,0.495,0.496,0.831,0.835,0.698
386,16.1325,29.194,6256,56323,917,0.997,0.462,0.46,0.667,0.667,0.698
387,34.3508,-9.3814,4395,55828,297,0.996,0.6,0.601,0.945,0.943,0.697
388,181.7261,36.5147,4610,55621,781,0.996,0.462,0.463,0.569,0.567,0.697
389,191.6312,7.1626,4835,55688,705,0.996,0.495,0.496,0.921,0.923,0.697
390,176.2923,0.7391,3841,55572,957,0.995,0.529,0.535,0.641,0.642,0.697
391,22.1685,-7.7357,7161,56625,401,0.995,0.284,0.282,0.8,0.807,0.696
392,151.19,41.5726,4565,55591,43,0.995,0.489,0.498,0.678,0.68,0.696
393,127.4452,19.1464,4489,55545,627,0.994,0.455,0.453,0.831,0.835,0.696
394,194.8462,2.3886,4005,55325,715,0.994,0.502,0.503,0.874,0.876,0.696
395,189.0387,21.843,5985,56089,614,0.994,0.387,0.389,0.86,0.858,0.696
396,169.2965,14.6982,5367,55986,407,0.994,0.4,0.397,0.883,0.881,0.696
397,166.3501,44.9208,4685,55657,663,0.994,0.224,0.222,0.739,0.736,0.695
398,162.0087,35.0297,4635,55615,111,0.994,0.599,0.603,0.721,0.721,0.695
399,116.0158,33.825,4443,55539,942,0.993,0.602,0.604,1.103,1.097,0.695
400,17.5428,23.4982,5699,55953,248,0.993,0.331,0.331,0.708,0.708,0.695
401,187.6474,5.381,4833,55679,107,0.992,0.47,0.471,0.743,0.744,0.694
402,159.8156,39.5365,4633,55620,265,0.991,0.529,0.528,0.712,0.715,0.693
403,133.6105,7.4505,4867,55924,865,0.989,0.461,0.457,0.767,0.768,0.692
404,241.218,61.7941,6798,56485,834,0.989,0.365,0.367,0.706,0.692,0.692
405,161.0795,3.6325,4773,55648,89,0.988,0.559,0.559,0.874,0.881,0.691
406,318.4847,-1.2406,4191,55444,129,0.984,0.461,0.461,0.792,0.795,0.689
407,235.4098,3.1014,4804,55679,443,0.983,0.341,0.341,0.794,0.497,0.688
408,141.8848,52.4323,5726,56626,293,0.98,0.527,0.526,0.63,0.631,0.686
409,216.2736,49.914,6724,56416,413,0.978,0.538,0.538,0.781,0.781,0.685
410,210.0395,8.5377,5447,55958,193,0.978,0.652,0.655,1.112,1.108,0.685
411,211.6662,5.3535,4783,55652,742,0.978,0.393,0.394,0.543,0.537,0.684
412,259.601,37.6442,4990,55743,385,0.976,0.472,0.472,0.767,0.767,0.684
413,179.4266,52.7289,6683,56388,861,0.976,0.482,0.48,1.096,1.109,0.683
414,238.4449,4.3444,4806,55688,714,0.975,0.492,0.495,0.64,0.636,0.683
415,161.4553,47.6463,6701,56367,411,0.975,0.474,0.473,0.866,0.862,0.682
416,28.3279,18.3564,5117,55925,161,0.972,0.557,0.557,0.742,0.748,0.681
417,248.8037,11.945,4075,55352,439,0.972,0.56,0.584,0.823,0.823,0.681
418,184.0856,41.9727,6633,56369,387,0.972,0.563,0.562,1.037,1.034,0.68
419,20.9638,27.9408,6262,56267,84,0.968,0.596,0.596,0.713,0.716,0.677
420,170.8309,10.9069,5368,56001,131,0.967,0.43,0.43,0.916,0.923,0.677
421,30.8703,30.1949,6271,56304,968,0.964,0.348,0.35,0.569,0.572,0.675
422,254.7412,39.9168,6063,56077,379,0.964,0.334,0.334,0.747,0.749,0.675
423,34.054,31.9979,6606,56304,887,0.962,0.389,0.387,0.848,0.847,0.673
424,238.5759,53.5785,7562,56799,455,0.961,0.065,0.066,0.409,0.414,0.672
425,16.0141,6.6393,4423,55889,546,0.96,0.175,0.176,0.351,0.331,0.672
426,138.0252,41.5316,4641,55947,593,0.958,0.479,0.48,0.822,0.824,0.671
427,183.2311,46.5743,6641,56383,959,0.957,0.519,0.519,0.93,0.935,0.67
428,168.5867,53.1771,6699,56411,786,0.956,0.466,0.464,0.818,0.818,0.669
429,237.944,16.4394,3927,55333,945,0.952,0.493,0.493,0.945,0.943,0.667

==> candiate.csv <==
,RA,DEC,PLATE,MJD,FIBER,PL,Z,PZG,ZE,PZE,eyeZE,Finder
0,154.1187,9.2856,5334,55928,953,0.9998,0.545,0.528,0,0.852,0.86,None
1,184.3854,52.3584,6681,56419,445,1.0,0.405,0.398,0,1.085,1.183,None
2,189.5441,46.0467,6667,56412,1,0.9991,0.491,0.489,0,0.822,0.822,None
3,167.8913,1.0046,3837,55572,915,0.9992,0.575,0.579,0,1.065,1.067,None
4,331.8217,14.3857,5041,55749,507,0.9994,0.577,0.572,0,1.005,1.022,None
5,203.7477,0.2715,4046,55605,735,0.9997,0.484,0.481,0,1.126,1.124,None
6,224.4952,18.075,5902,56042,203,0.9993,0.47,0.408,0,0.911,0.912,None
7,152.081,25.1465,6466,56310,319,0.999,0.537,0.544,0,1.066,1.066,None
8,322.7388,-1.587,4384,56105,873,1.0,0.506,0.498,0,0.811,0.813,None
9,189.6944,51.0158,6674,56416,262,0.9999,0.388,0.394,0,0.776,0.766,None
10,125.5907,5.1809,4762,55888,729,0.9992,0.2,0.201,0,0.498,0.485,None
11,5.8986,-5.1246,7037,56570,143,0.9999,0.494,0.491,0,1.043,1.045,None
12,21.8318,24.3713,5115,55885,961,0.9994,0.558,0.558,0,1.094,1.094,None
13,15.0112,32.0889,6593,56270,403,0.9998,0.487,0.482,0,0.872,0.874,None
14,201.2076,5.5061,4839,55703,339,0.9999,0.58,0.42,0,1.012,1.018,None
15,319.6785,-1.8322,4383,55881,615,0.9997,0.604,0.608,0,0.897,0.902,None
16,221.1949,39.6914,5172,56071,317,0.9997,0.175,0.59,0,1.072,1.076,None
17,199.5047,14.466,5425,56003,820,0.9999,0.478,0.49,0,0.857,0.826,None
18,32.2812,-1.0957,4235,55451,207,0.9995,0.426,0.473,0,0.75,0.758,None
19,179.1,66.3907,7115,56667,167,1.0,0.534,0.537,0,1.098,1.102,None
20,136.6901,44.2622,4688,56008,78,0.9994,0.253,0.329,0,0.936,1.043,None
21,21.8335,-4.1038,7048,56575,557,1.0,0.523,0.521,0,1.082,1.094,None
22,154.1187,9.2856,5336,55957,321,0.9995,0.545,0.53,0,0.853,0.859,None
23,251.1224,27.3479,4189,55679,329,0.9996,0.506,0.476,0,0.869,0.872,None
24,358.9589,-8.7952,7166,56602,879,0.9991,0.544,0.542,0,1.119,1.119,None
25,121.8303,48.0916,3687,55269,694,0.9999,0.533,0.532,0,0.9,0.902,None
26,200.5318,26.3394,5996,56096,706,0.9998,0.304,0.303,0,0.627,0.63,None
27,207.2475,42.8388,6631,56364,628,0.9999,0.304,0.305,0,1.151,1.152,None
28,178.2262,6.9514,4847,55713,588,1.0,0.422,0.425,0,0.82,0.825,None
29,180.9566,23.4359,5969,56069,846,0.9997,0.263,0.266,0,0.616,0.619,None
30,171.9919,50.674,6691,56413,215,0.9992,0.458,0.449,0,1.184,1.184,None
31,146.9617,63.311,7447,56746,58,0.9999,0.381,0.384,0,0.894,0.899,None
32,27.2466,21.0868,5108,55888,99,1.0,0.277,0.278,0,0.749,0.753,None
33,0.7187,7.0414,4535,55860,151,0.9991,0.657,0.53,0,1.024,1.025,None
34,150.7402,6.319,4874,55673,82,0.9992,0.225,0.23,0,0.781,0.781,None
35,42.3078,-2.8227,4342,55531,112,0.9995,0.292,0.295,0,0.451,0.458,None
36,193.3009,37.0666,3973,55323,923,1.0,0.555,0.526,0,0.917,0.925,None
37,189.0387,21.843,5985,56089,614,0.9996,0.387,0.387,0,0.857,0.859,None
38,135.5305,1.5282,3816,55272,75,0.9991,0.568,0.569,0,1.198,1.197,None
39,178.7055,4.095,4765,55674,115,0.9995,0.443,0.525,0,0.65,0.648,None
40,340.6461,5.7733,4411,56164,113,0.9991,0.436,0.441,0,0.681,0.685,None
41,175.2596,16.9521,5891,56034,65,0.9992,0.444,0.441,0,0.95,0.954,None
42,122.3287,24.9411,4463,55868,376,0.9993,0.352,0.353,0,1.171,1.178,None
43,203.181,29.7174,6491,56337,655,0.999,0.554,0.541,0,0.91,0.91,None
44,151.6433,62.7269,5722,56008,62,1.0,0.39,0.389,0,0.856,0.854,None
45,169.8367,65.4877,7110,56746,833,0.9991,0.529,0.513,0,0.827,0.826,None
46,22.2645,3.9838,4310,55508,314,1.0,0.196,0.196,0,0.905,0.914,None
47,347.3222,9.1981,6162,56191,152,0.9992,0.245,0.248,0,0.8,0.803,None
48,137.0928,43.1632,4688,56008,50,1.0,0.205,0.21,0,1.015,1.047,None
49,33.252,-3.7842,4390,55948,608,1.0,0.283,0.286,0,0.865,0.868,None
50,6.2129,-2.6018,4367,55566,263,0.9999,0.583,0.613,0,0.848,0.851,None
51,208.2174,23.9202,6001,56072,977,0.9991,0.571,0.574,0,1.142,1.144,None
52,30.0933,4.479,4268,55483,607,0.9999,0.622,0.625,0,1.179,1.179,None
53,139.3617,31.157,5804,56304,790,1.0,0.239,0.242,0,0.814,0.82,None
54,158.8877,40.5323,4633,55620,645,0.9997,0.551,0.573,0,0.912,0.912,None
55,341.9812,-1.1528,4205,55454,163,0.9993,0.535,0.532,0,1.068,1.065,None
56,8.8946,9.0665,4540,55863,69,0.9999,0.214,0.216,0,0.802,0.804,None
57,185.6856,59.482,6968,56443,425,0.9992,0.595,0.568,0,0.922,0.922,None
58,242.464,37.8714,5200,56091,151,0.9995,0.448,0.442,0,0.646,0.648,None
59,333.0308,29.8891,5961,56460,935,0.9992,0.472,0.473,0,0.925,0.93,None
60,133.0317,40.5817,4607,56248,711,0.9997,0.447,0.454,0,0.84,0.844,None
61,26.7007,22.0027,5108,55888,811,0.9996,0.267,0.268,0,0.745,0.745,None
62,173.6803,10.8167,5372,55978,59,0.9991,0.4,0.391,0,0.901,0.906,None
63,127.8927,45.6381,5159,55856,892,1.0,0.634,0.64,0,1.175,1.18,None
64,127.2466,6.7193,4866,55895,335,0.9999,0.47,0.453,0,0.877,0.877,None
65,339.9651,21.5147,6119,56181,820,1.0,0.546,0.547,0,1.103,1.106,None
66,204.5913,11.3691,5435,55982,915,0.9996,0.623,0.61,0,1.061,1.066,None
67,218.1314,42.322,6060,56074,109,0.9999,0.604,0.603,0,1.042,1.043,None
68,220.7554,1.0657,4022,55352,661,0.9991,0.533,0.527,0,1.058,1.06,None
69,249.913,26.4171,4190,55686,189,0.9999,0.279,0.282,0,0.991,0.991,None
70,166.2345,-0.2906,3837,55572,469,1.0,0.467,0.438,0,0.847,0.846,None
71,145.087,32.965,5805,56336,47,0.9996,0.416,0.411,0,0.872,0.878,None
72,160.0284,63.5812,7097,56667,865,0.9995,0.528,0.521,0,0.834,0.837,None
73,146.7755,21.3817,5786,56251,40,1.0,0.308,0.315,0,0.533,0.526,None
74,144.9571,52.3658,5724,56364,378,0.9995,0.318,0.319,0,0.898,0.904,None
75,170.9226,13.9839,5370,56003,683,0.9996,0.521,0.52,0,0.884,0.886,None
76,4.8951,32.7555,7130,56568,432,0.9993,0.114,0.148,0,0.213,0.227,None
77,212.5055,9.4412,5452,55957,838,0.9992,0.317,0.317,0,0.844,0.849,None
78,347.5196,2.7999,4288,55501,840,0.9995,0.39,0.39,0,1.048,1.047,None
79,181.6564,37.855,4700,55709,242,0.9998,0.263,0.263,0,0.6,0.609,None
80,150.4387,37.4688,4637,55616,705,0.9999,0.677,0.672,0,0.85,0.849,None
81,11.5709,25.3449,6286,56301,265,1.0,0.428,0.418,0,0.828,0.828,None
82,123.7553,13.0871,4504,55571,355,1.0,0.477,0.469,0,0.852,0.846,None
83,21.8898,-8.0913,7161,56625,389,0.9999,0.498,0.481,0,0.939,0.948,None
84,164.8151,38.3559,4626,55647,589,0.9994,0.151,0.157,0,1.024,1.027,None
85,139.3617,31.157,5808,56325,434,1.0,0.239,0.237,0,0.814,0.82,None
86,22.7929,1.5019,4276,55505,291,0.9996,0.441,0.435,0,0.931,0.937,None
87,24.8965,31.2826,6599,56567,37,0.9997,0.512,0.506,0,0.872,0.878,None
88,348.0779,-1.8089,4360,55539,609,0.9999,0.559,0.547,0,1.047,1.051,None
89,205.295,20.7845,5851,56075,383,0.9997,0.683,0.678,0,0.856,0.858,None
90,8.6938,26.8904,6284,56310,561,0.9991,0.547,0.536,0,1.059,1.062,None
91,246.8241,19.5842,4061,55362,499,1.0,0.462,0.451,0,0.843,0.848,None
92,195.8992,38.5338,3976,55298,57,0.9999,0.731,0.622,0,1.129,1.127,None
93,17.3453,18.7404,5124,55894,36,1.0,0.226,0.227,0,0.644,0.643,None
94,187.3622,30.7059,6474,56362,792,1.0,0.661,0.469,0,1.022,1.027,None
95,126.8911,7.8478,4866,55895,595,0.9998,0.51,0.346,0,0.778,0.769,None
96,335.1104,31.4351,5954,56462,965,1.0,0.48,0.474,0,1.083,1.089,None
97,221.3991,28.1567,6023,56069,973,0.9998,0.496,0.477,0,1.125,1.125,None
98,207.1491,9.5015,5442,55978,711,1.0,0.578,0.594,0,0.817,0.812,None
99,120.3588,40.3202,3803,55513,463,0.9996,0.46,0.466,0,0.961,0.963,None
100,207.8211,-1.7923,4041,55361,522,0.9999,0.208,0.211,0,0.78,0.775,None
101,116.8505,50.9271,3677,55205,551,0.9995,0.438,0.426,0,0.887,0.898,Brownstein
102,343.6146,6.8472,5060,56181,169,0.9996,0.469,0.462,0,0.833,0.832,None
103,210.0127,21.2829,5870,56065,361,0.9996,0.54,0.476,0,0.999,1.002,None
104,160.1055,3.5501,4773,55648,290,0.9996,0.439,0.44,0,0.639,0.643,None
105,33.369,-3.2413,4390,55948,585,0.9999,0.442,0.44,0,0.869,0.876,None
106,8.1536,22.915,6283,56239,331,1.0,0.377,0.384,0,1.005,1.014,None
107,226.8011,42.1622,6054,56089,839,0.9996,0.486,0.476,0,0.939,0.942,None
108,212.2754,4.4062,4783,55652,900,0.9996,0.282,0.285,0,0.819,0.821,None
109,140.0093,36.1607,4644,55922,855,0.9998,0.595,0.549,0,0.877,0.883,None
110,159.2973,10.5324,5346,55955,829,0.9997,0.199,0.571,0,1.106,1.111,None
111,205.8492,24.0625,5998,56087,981,0.9993,0.498,0.506,0,1.068,1.07,None
112,146.9617,63.311,5722,56008,539,0.9998,0.381,0.382,0,0.898,0.9,None
113,352.2025,1.807,4284,55863,107,0.999,0.437,0.427,0,0.856,0.855,None
114,197.2786,11.4382,5422,55986,379,0.9994,0.525,0.585,0,0.723,0.721,None
115,5.6224,8.449,4538,55860,283,0.9999,0.623,0.611,0,0.849,0.852,None
116,350.7932,14.18,6142,56219,23,0.9992,0.604,0.585,0,0.95,0.951,None
117,6.3176,28.2843,6274,56550,455,0.9999,0.501,0.488,0,0.817,0.816,None
118,354.0928,4.6344,4407,55884,194,0.9996,0.396,0.355,0,1.117,1.117,None
119,30.0581,3.8889,4270,55511,7,1.0,0.429,0.713,0,0.753,0.754,None
120,143.962,15.6466,5315,55978,623,0.9998,0.605,0.589,0,0.86,0.86,None
121,205.2421,18.6312,5862,56045,110,1.0,0.244,0.244,0,0.638,0.645,None
122,258.3841,42.9416,6062,56091,91,1.0,0.352,0.35,0,0.705,0.715,None
123,24.5036,30.2746,6599,56567,42,1.0,0.352,0.355,0,0.895,0.901,None
124,22.0923,22.3834,5107,55940,409,0.9997,0.277,0.276,0,0.691,0.695,None
125,39.9017,-0.2458,4239,55458,39,0.9998,0.592,0.569,0,0.947,0.976,None
126,199.0969,30.7919,6490,56330,415,0.9993,0.481,0.471,0,1.16,1.159,None
127,150.7201,8.0235,5329,55946,344,0.999,0.516,0.539,0,1.142,1.141,None
128,2.7081,29.1702,7135,56564,876,1.0,0.338,0.335,0,0.808,0.819,None
129,185.4166,19.0782,5850,56042,411,1.0,0.542,0.298,0,0.7,0.642,None
130,215.8344,19.6888,5897,56042,649,0.9991,0.588,0.477,0,1.193,1.193,None
131,22.1454,17.8412,5136,55836,938,0.9998,0.379,0.382,0,0.994,0.994,None
132,245.6196,12.6057,4067,55361,313,0.9994,0.557,0.55,0,1.144,1.142,None
133,20.6702,24.4333,5693,56246,139,0.9995,0.542,0.692,0,0.735,0.724,None
134,239.5666,47.6391,6730,56425,77,0.9998,0.614,0.611,0,1.143,1.141,None
135,343.1472,30.7205,6507,56478,653,0.9997,0.493,0.492,0,0.874,0.876,None
136,338.5431,32.4454,6509,56486,788,0.9995,0.422,0.413,0,0.837,0.842,None
137,0.1065,28.5366,6511,56540,922,0.9998,0.351,0.355,0,1.168,1.171,None
138,190.6792,-0.3908,3793,55214,663,1.0,0.454,0.448,0,0.816,0.818,None
139,212.129,7.6698,4862,55685,584,0.9997,0.39,0.387,0,0.85,0.849,None
140,9.1394,16.4189,6192,56269,979,1.0,0.605,0.501,0,1.158,1.158,None
141,234.2179,44.192,6041,56102,197,0.9994,0.485,0.481,0,0.86,0.86,None
142,254.676,19.7757,4175,55680,303,0.999,0.447,0.46,0,1.034,1.037,None
143,132.2221,45.4828,5162,55893,459,0.9994,0.5,0.493,0,1.015,1.031,None
144,221.5087,4.6525,4778,55706,512,1.0,0.318,0.32,0,0.824,0.824,None
145,158.9302,49.3974,7382,56772,1000,1.0,0.378,0.377,0,0.693,0.69,None
146,157.0694,22.7403,6425,56298,470,0.9997,0.111,0.112,0,0.88,0.899,None
147,325.117,5.8803,4087,55449,806,0.9999,0.253,0.254,0,0.897,0.909,None
148,207.2475,48.6066,6744,56399,3,0.9997,0.503,0.497,0,0.859,0.864,None
149,213.9257,9.023,5457,55976,699,0.9995,0.479,0.474,0,1.151,1.151,None
150,204.0295,33.6021,3985,55320,773,0.9998,0.484,0.475,0,0.914,0.919,None
151,262.1566,27.6089,5004,55711,679,0.9994,0.446,0.451,0,0.95,0.95,None
152,358.2568,32.3241,6498,56565,550,1.0,0.367,0.366,0,0.734,0.731,None
153,327.0454,26.368,5960,56097,719,0.9995,0.525,0.518,0,1.2,1.2,None
154,243.3677,16.9286,4072,55362,972,0.9999,0.513,0.501,0,0.922,0.925,None
155,129.9852,2.109,4793,55648,741,1.0,0.359,0.357,0,1.191,1.193,None
156,194.5282,19.6608,5857,56092,91,0.9998,0.583,0.565,0,0.988,0.994,None
157,118.3424,11.0724,4511,55602,755,0.9999,0.565,0.558,0,0.825,0.824,None
158,42.872,-6.7621,7059,56592,557,0.9996,0.539,0.538,0,1.069,1.067,None
159,115.7608,32.1423,4443,55539,177,1.0,0.29,0.293,0,0.861,0.859,None
160,126.011,41.8393,3807,55511,48,0.9992,0.337,0.34,0,1.197,1.2,None
161,253.0318,19.8568,4179,55684,159,0.9998,0.658,0.576,0,1.019,1.022,None
162,202.7383,47.6651,6743,56385,86,1.0,0.349,0.35,0,0.657,0.663,None
163,230.203,22.1813,3955,55678,777,0.9997,0.519,0.51,0,0.908,0.918,None
164,204.1496,22.5616,5998,56087,336,1.0,0.269,0.269,0,0.83,0.833,None
165,244.2444,59.9424,6976,56448,830,1.0,0.257,0.257,0,0.513,0.507,None
166,217.3618,1.5639,4024,55646,436,0.9995,0.218,0.218,0,0.885,0.882,None
167,356.3523,3.3081,4280,55503,781,1.0,0.558,0.297,0,0.784,0.659,None
168,168.9645,57.5135,7100,56636,433,1.0,0.515,0.517,0,0.844,0.855,None
169,198.6582,50.7068,6754,56414,355,0.9995,0.485,0.474,0,1.175,1.172,None
170,190.5362,32.7445,6482,56358,783,0.9998,0.543,0.532,0,0.945,0.952,None
171,179.481,22.9115,5969,56069,571,0.9992,0.166,0.441,0,1.041,1.055,None
172,26.5782,-9.9115,7183,56658,345,0.9999,0.437,0.434,0,0.83,0.832,None
173,338.8771,-2.4627,4381,55824,376,1.0,0.314,0.314,0,0.931,0.936,None
174,215.0974,30.7816,3867,55652,579,1.0,0.466,0.499,0,0.814,0.814,None
175,120.4713,13.6811,4505,55603,553,1.0,0.651,0.629,0,0.856,0.857,None
176,170.4273,62.8341,7109,56658,879,0.9992,0.482,0.488,0,1.031,1.032,None
177,176.7038,31.9488,4614,55604,299,1.0,0.478,0.484,0,0.842,0.846,None
178,150.0294,3.0329,4737,55630,805,0.9998,0.608,0.569,0,0.869,0.871,None
179,162.1365,18.0198,5886,56034,27,0.9998,0.489,0.481,0,1.171,1.173,None
180,146.9765,52.7217,5724,56364,127,1.0,0.539,0.51,0,0.86,0.864,None
181,126.6844,13.9317,4503,55563,313,1.0,0.398,0.401,0,0.824,0.829,None
182,210.1244,15.4638,5451,56010,541,0.9993,0.558,0.557,0,1.069,1.068,None
183,40.7543,-5.9111,7053,56564,327,0.9998,0.639,0.626,0,1.106,1.124,None
184,331.1801,30.5522,5961,56460,545,0.9992,0.538,0.502,0,0.834,0.832,None
185,24.3379,16.7282,5130,55835,545,0.9993,0.471,0.468,0,0.648,0.65,None
186,240.6962,7.4048,4893,55709,858,1.0,0.622,0.613,0,0.864,0.873,None
187,119.5462,46.0114,3678,55157,885,0.9992,0.502,0.523,0,1.108,1.104,None
188,184.1385,35.6992,4613,55591,234,0.9999,0.347,0.347,0,0.732,0.73,None
189,210.2792,41.0622,6630,56358,844,0.9995,0.448,0.439,0,0.863,0.87,None
190,248.9654,17.222,4064,55366,77,0.9999,0.497,0.608,0,0.799,0.712,None
191,216.9166,31.8954,3867,55652,913,0.9995,0.527,0.51,0,0.955,0.945,None
192,153.8778,24.6842,6466,56310,25,0.9998,0.672,0.669,0,1.066,1.07,None
193,349.7675,19.5451,6123,56217,216,1.0,0.297,0.301,0,0.842,0.847,None
194,226.7901,-0.6932,4016,55632,91,0.9999,0.452,0.443,0,0.879,0.883,None
195,144.2942,32.1162,5806,56310,529,0.9999,0.577,0.558,0,1.013,1.019,None
196,157.5688,61.8081,7090,56659,835,0.9999,0.584,0.576,0,1.041,1.041,None
197,177.6002,19.2965,5881,56038,604,1.0,0.289,0.293,0,0.465,0.474,None
198,0.2543,30.4395,7134,56566,611,0.9997,0.499,0.387,0,0.595,0.598,None
199,128.7287,55.5726,5153,56577,372,1.0,0.242,0.228,0,0.544,0.733,None
200,11.2352,-8.3948,7154,56955,297,0.9991,0.551,0.551,0,1.136,1.132,None
201,34.3508,-9.3814,4395,55828,297,0.9995,0.6,0.588,0,0.937,0.943,None
202,42.7458,-5.1382,7054,56575,342,0.9999,0.329,0.328,0,0.751,0.76,None
203,6.6586,10.4792,6189,56237,28,1.0,0.267,0.266,0,0.884,0.874,None
204,253.2719,50.6749,6311,56447,56,1.0,0.095,0.099,0,0.562,0.574,None
205,173.962,4.6419,4767,55946,253,0.9996,0.644,0.579,0,1.018,1.018,None
206,161.1167,13.2743,5348,55978,957,0.9995,0.349,0.383,0,0.469,0.474,None
207,247.9597,18.9011,4064,55366,790,0.9998,0.408,0.408,0,1.079,1.087,Brownstein
208,140.0643,41.0049,4641,55947,888,0.9993,0.482,0.477,0,1.171,1.169,None
209,203.2031,5.8143,4837,55707,381,0.9992,0.526,0.561,0,1.144,1.144,None
210,192.9112,59.4983,6840,56685,85,0.9992,0.527,0.542,0,1.145,1.146,None
211,29.7242,11.025,4656,55828,209,0.9997,0.495,0.588,0,1.062,1.065,None
212,33.0632,7.1993,4401,55510,956,0.9993,0.143,0.144,0,0.958,1.0,None
213,221.3814,60.9204,6982,56444,516,1.0,0.258,0.268,0,0.511,0.512,None
214,343.0663,25.8886,6295,56536,115,0.9998,0.152,0.369,0,1.025,1.029,None
215,18.0431,6.1821,4423,55889,971,0.9996,0.44,0.418,0,0.896,0.883,None
216,132.4006,35.1495,4602,55644,437,0.9997,0.545,0.551,0,1.114,1.112,None
217,215.0974,30.7816,3866,55623,45,1.0,0.466,0.509,0,0.812,0.814,None
218,252.7368,21.0579,4179,55684,807,0.9999,0.45,0.49,0,1.063,1.065,None
219,350.1783,18.1333,6130,56214,227,0.9998,0.47,0.466,0,1.126,1.126,None
220,227.3964,4.2033,4776,55652,268,0.9994,0.317,0.319,0,0.548,0.536,None
221,9.4789,17.8124,6193,56237,298,0.9998,0.298,0.299,0,0.699,0.695,None
222,118.9489,12.0801,4506,55568,303,0.9991,0.595,0.594,0,0.899,0.905,None
223,141.1001,17.3251,5307,55998,930,0.9996,0.241,0.262,0,1.095,0.324,None
224,38.4525,-7.1342,4388,55536,88,0.9991,0.335,0.338,0,0.638,0.642,None
225,18.952,5.1636,4425,55864,376,0.9994,0.337,0.34,0,0.604,0.606,None
226,353.1292,21.7432,6115,56237,979,0.9999,0.369,0.395,0,0.62,0.628,None
227,5.0258,29.5805,7128,56567,405,0.9993,0.689,0.681,0,1.164,1.164,None
228,143.3092,22.088,5789,56246,362,0.9998,0.35,0.348,0,0.694,0.694,None
229,180.8803,13.5498,5390,56002,607,0.9998,0.52,0.505,0,0.986,0.994,None
230,162.3164,44.9276,4690,55653,877,0.9996,0.585,0.583,0,0.904,0.909,None
231,248.9092,49.4879,8056,57186,769,0.9995,0.671,0.677,0,0.889,0.891,None
232,160.3564,43.6801,4690,55653,424,1.0,0.238,0.239,0,0.435,0.438,None
233,215.1504,58.1965,6803,56402,767,0.9998,0.461,0.465,0,1.026,1.031,None
234,189.5441,46.0467,6635,56370,501,0.9998,0.492,0.483,0,0.821,0.823,None
235,216.2245,45.8375,6752,56366,404,0.9999,0.575,0.27,0,0.86,0.678,None
236,29.3346,-7.7243,7165,56603,181,0.9996,0.347,0.349,0,0.907,0.91,None
237,333.8121,13.4517,5041,55749,103,1.0,0.605,0.604,0,0.933,0.943,None
238,211.8103,65.6269,6986,56717,113,1.0,0.476,0.41,0,1.026,1.026,None
239,167.8727,14.9506,5365,55945,582,0.9996,0.515,0.503,0,1.07,1.076,None
240,251.1692,50.6684,6311,56447,334,0.9993,0.182,0.192,0,0.739,0.712,None
241,160.8002,45.1577,4690,55653,629,0.9999,0.518,0.521,0,1.034,1.034,None
242,22.2402,-10.5145,7181,56662,401,0.9999,0.566,0.554,0,0.932,0.924,None
243,133.1832,46.2647,6398,56356,647,0.9997,0.617,0.608,0,1.192,1.192,None
244,341.3532,30.9137,6508,56535,199,0.9998,0.483,0.473,0,0.896,0.908,None
245,135.5464,1.2383,3816,55272,61,0.9993,0.514,0.506,0,0.829,0.834,None
246,333.7316,1.4923,4321,55504,245,0.9998,0.591,0.571,0,1.054,1.059,None
247,217.1672,0.9817,4024,55646,443,0.9992,0.612,0.572,0,1.166,1.166,None
248,207.3836,12.8043,5443,56010,319,0.9995,0.628,0.632,0,1.159,1.156,None
249,203.1219,19.9543,5861,56069,347,0.9997,0.494,0.484,0,0.838,0.835,None
250,180.5188,55.022,6688,56412,521,0.9997,0.512,0.51,0,0.831,0.833,None
251,137.8928,43.2083,4687,56369,409,0.9998,0.497,0.484,0,0.839,0.839,None
252,157.5354,14.9972,5340,56011,921,0.9999,0.261,0.263,0,0.919,0.936,None
253,233.5735,3.4663,4805,55715,326,0.9992,0.291,0.289,0,0.711,0.708,None
254,140.249,44.8003,4696,56354,518,0.9994,0.61,0.577,0,1.007,1.021,None
255,25.5746,10.7074,4662,55590,287,0.999,0.532,0.527,0,1.192,1.192,None
256,189.7042,24.9656,5984,56337,333,0.9999,0.559,0.537,0,0.829,0.829,None
257,145.3751,1.865,4736,55631,264,1.0,0.353,0.389,0,0.722,0.722,None
258,204.4045,15.8529,5439,56045,401,0.9996,0.48,0.475,0,0.957,0.96,None
259,354.6202,27.6904,6516,56571,543,1.0,0.549,0.542,0,0.842,0.849,None
260,159.3775,50.5581,6702,56381,503,0.9998,0.479,0.47,0,0.89,0.899,None
261,228.0721,14.4225,5486,56030,270,0.9996,0.327,0.326,0,0.703,0.708,None
262,255.8291,44.5147,6025,56098,293,0.9995,0.481,0.464,0,1.178,1.178,None
263,210.0395,8.5377,5447,55958,193,0.9991,0.652,0.62,0,1.107,1.108,None
264,234.9798,6.3744,4881,55733,387,0.9992,0.447,0.447,0,0.78,0.774,None
265,157.8495,49.7053,6694,56386,289,0.9999,0.429,0.413,0,0.913,0.906,None
266,147.1576,-2.5596,3782,55244,53,0.9994,0.611,0.599,0,1.094,1.098,None
267,176.8103,55.1064,6697,56419,981,0.9999,0.512,0.512,0,0.938,0.945,None
268,172.0694,17.1807,5890,56037,195,0.9997,0.638,0.639,0,1.171,1.171,None
269,114.1204,41.5843,5941,56193,925,0.9993,0.485,0.46,0,0.911,0.911,None
270,190.683,59.9836,6840,56685,315,1.0,0.261,0.262,0,0.877,0.877,None
271,44.2244,-4.4789,7056,56577,783,0.9992,0.68,0.678,0,1.14,1.14,None
272,116.2338,21.9121,4473,55589,486,0.9996,0.48,0.524,0,1.191,1.188,None
273,112.4636,32.6215,4444,55538,596,1.0,0.342,0.343,0,0.837,0.838,None
274,349.1918,-1.54,4360,55539,831,0.9998,0.574,0.567,0,0.936,0.943,None
275,359.5414,17.2904,6207,56239,223,0.9997,0.481,0.481,0,1.102,1.111,None
276,216.4756,9.1103,5462,55978,694,0.9999,0.697,0.698,0,1.112,1.114,None
277,6.512,9.7381,6195,56220,424,0.9998,0.246,0.253,0,0.386,0.389,None
278,235.6931,16.4977,3932,55337,331,0.9999,0.352,0.353,0,1.02,1.024,Brownstein
279,43.4698,1.6408,4257,55480,377,0.9995,0.462,0.491,0,0.562,0.571,None
280,189.5541,23.2605,5983,56310,25,1.0,0.48,0.468,0,0.85,0.85,None
281,321.1025,1.1421,4193,55476,665,0.9999,0.7,0.709,0,0.874,0.879,None
282,356.4175,-2.1613,4356,55829,729,1.0,0.294,0.299,0,0.659,0.659,None
283,214.9087,19.692,5895,56046,973,0.9999,0.528,0.516,0,0.873,0.884,None
284,11.1834,-7.6492,7154,56955,306,0.9994,0.371,0.371,0,1.024,1.042,None
285,204.6975,5.1005,4786,55651,678,1.0,0.271,0.271,0,0.555,0.559,None
286,185.1209,10.9196,5399,55956,433,0.9995,0.507,0.602,0,0.692,0.712,None
287,179.4763,26.456,5967,56063,539,1.0,0.414,0.403,0,0.845,0.851,None
288,154.1552,54.3047,6696,56398,487,0.9997,0.487,0.47,0,0.86,0.863,None
289,24.2705,5.2523,4422,55533,168,0.9991,0.725,0.727,0,1.066,1.073,None
290,157.2005,36.3363,4560,55575,526,1.0,0.391,0.396,0,0.735,0.724,None
291,353.3421,15.6571,6137,56270,267,0.9993,0.378,0.374,0,0.688,0.69,None
292,226.0315,11.3996,5485,56063,504,1.0,0.356,0.359,0,0.861,0.862,None
293,359.5532,-6.6716,7147,56574,721,0.9998,0.587,0.585,0,1.097,1.099,None
294,128.9045,8.3751,5285,55946,510,1.0,0.259,0.253,0,0.56,0.557,None
295,155.7227,19.5831,5884,56046,678,0.9998,0.454,0.451,0,0.931,0.93,None
296,200.1508,12.4425,5427,56001,700,1.0,0.528,0.537,0,0.821,0.821,None
297,23.4512,25.4994,5695,55978,535,1.0,0.534,0.535,0,1.186,1.188,None
298,355.2139,4.2122,4281,55836,771,0.9994,0.535,0.535,0,1.062,1.064,None
299,209.6487,17.1743,5449,56030,398,0.9999,0.514,0.532,0,1.145,1.143,None
300,116.0158,33.825,4443,55539,942,0.9996,0.602,0.603,0,1.091,1.096,None
301,39.5402,-3.0854,4343,55540,333,1.0,0.444,0.454,0,1.057,1.067,None
302,203.2293,35.547,3986,55329,517,1.0,0.58,0.552,0,0.992,0.996,None
303,200.5502,46.2764,6625,56386,275,0.9997,0.758,0.76,0,1.191,1.195,None
304,216.4937,16.0253,5461,56018,915,0.9996,0.684,0.697,0,0.906,0.906,None
305,25.7912,-0.9235,3639,55146,95,0.9997,0.485,0.569,0,0.946,0.944,None
306,173.2839,1.5565,4740,55651,414,0.9997,0.462,0.454,0,1.197,1.197,None
307,150.7553,45.233,4693,55632,561,0.9997,0.489,0.505,0,1.154,1.153,None
308,200.8512,40.9749,4707,55653,729,0.9998,0.644,0.628,0,1.136,1.136,None
309,227.6404,17.222,5484,56039,875,1.0,0.421,0.432,0,1.188,1.188,None
310,321.5421,1.9777,5143,55828,640,1.0,0.152,0.154,0,0.797,0.78,None
311,138.5875,14.7122,5300,55982,5,0.9992,0.633,0.63,0,1.096,1.098,None
312,182.1049,31.5955,6472,56362,666,0.9991,0.471,0.468,0,0.95,0.943,None
313,226.5216,40.6238,6054,56089,256,0.9998,0.483,0.493,0,0.646,0.627,None
314,163.3164,39.1938,4629,55630,147,0.9994,0.663,0.668,0,1.152,1.152,None
315,14.344,0.0846,4225,55455,575,0.9997,0.657,0.647,0,1.143,1.141,None
316,176.9839,19.3297,5881,56038,534,0.9992,0.347,0.346,0,1.195,1.204,None
317,7.3829,23.9759,6281,56295,205,0.9993,0.462,0.46,0,1.084,1.087,None
318,209.3778,66.1158,6986,56717,735,1.0,0.654,0.647,0,1.138,1.141,None
319,219.3871,1.7796,4021,55620,434,0.9999,0.491,0.482,0,0.825,0.829,None
320,350.6051,34.2495,7139,56568,687,0.9995,0.292,0.295,0,0.612,0.612,None
321,219.3599,47.0924,6736,56366,547,0.9997,0.543,0.57,0,1.085,1.089,None
322,170.6162,2.0139,4731,55656,3,0.9994,0.561,0.556,0,1.096,1.103,None
323,195.6242,5.7652,4838,55686,467,1.0,0.492,0.493,0,0.875,0.884,None
324,134.3035,19.7311,5175,55955,804,1.0,0.377,0.378,0,0.627,0.629,None
325,320.9945,5.4038,4081,55365,185,0.9996,0.608,0.614,0,1.086,1.095,None
326,189.8287,66.257,7120,56720,143,0.9997,0.578,0.578,0,1.139,1.142,None
327,158.3113,19.8748,5873,56035,46,0.9997,0.649,0.647,0,1.129,1.123,None
328,201.7331,28.822,6000,56102,666,1.0,0.359,0.36,0,0.904,0.91,None
329,175.7924,45.4451,6645,56398,317,0.9997,0.702,0.7,0,0.842,0.841,None
330,129.0451,48.391,5160,55895,783,0.9997,0.469,0.469,0,1.13,1.125,None
331,17.6062,-8.1183,7158,56956,375,1.0,0.475,0.462,0,0.825,0.829,None
332,352.9407,29.3635,6581,56540,976,0.9999,0.313,0.311,0,0.677,0.678,None
333,171.3643,41.4413,4699,55684,447,1.0,0.487,0.48,0,0.909,0.913,None
334,223.2464,33.397,3870,55273,595,0.9995,0.56,0.565,0,1.19,1.19,Brownstein
335,154.2913,20.3564,5872,56027,353,0.9992,0.604,0.608,0,1.177,1.177,None
336,193.0202,10.1457,5411,55953,997,0.9993,0.417,0.418,0,1.042,1.052,None
337,356.6865,34.8954,7143,56572,678,0.9999,0.095,0.098,0,0.293,0.277,None
338,143.3092,22.088,5770,56014,842,0.9999,0.35,0.348,0,0.696,0.694,None
339,131.0141,14.8766,5290,55862,537,1.0,0.479,0.505,0,1.159,1.159,None
340,176.8551,35.8301,4646,55622,879,1.0,0.473,0.476,0,0.658,0.659,None
341,22.0924,-3.7932,7047,56572,878,0.9993,0.395,0.399,0,0.548,0.653,None
342,5.8983,-6.5602,7151,56598,634,0.9997,0.292,0.293,0,0.541,0.535,None
343,19.4107,20.0983,5134,55868,285,0.9998,0.643,0.645,0,1.161,1.161,None
344,230.4251,39.3188,4979,56045,721,1.0,0.493,0.48,0,0.92,0.922,None
345,318.7595,-1.1275,4192,55469,441,0.9991,0.681,0.686,0,0.883,0.886,None
346,145.78,55.292,5710,56658,116,0.9999,0.355,0.363,0,0.611,0.609,None
347,245.6892,48.956,6317,56448,476,0.9994,0.627,0.617,0,1.185,1.186,None
348,154.9539,54.1206,6696,56398,417,0.9999,0.635,0.618,0,0.909,0.911,None
349,27.7624,4.337,4270,55511,571,0.9996,0.434,0.431,0,0.935,0.938,None
350,235.5592,25.4441,3947,55332,734,0.9998,0.557,0.538,0,0.904,0.912,None
351,34.4954,-9.004,4395,55828,269,1.0,0.446,0.44,0,0.882,0.887,None
352,153.7499,3.1611,4801,55653,81,0.9998,0.468,0.552,0,0.569,0.564,None
353,182.7289,18.4182,5848,56029,377,0.9997,0.507,0.492,0,0.856,0.863,None
354,0.5158,25.5236,6877,56544,373,0.9997,0.509,0.506,0,1.158,1.158,None
355,139.9893,7.8705,5304,55925,171,0.9995,0.554,0.51,0,1.024,1.026,None
356,179.0278,57.8333,7091,56658,835,0.9997,0.636,0.535,0,1.046,1.041,None
357,195.9207,34.9338,3977,55335,342,0.9996,0.587,0.58,0,1.057,1.061,None
358,179.8146,55.152,6839,56425,117,0.9998,0.489,0.48,0,1.017,1.024,None
359,185.4038,16.8776,5849,56033,68,0.9999,0.437,0.434,0,0.973,0.974,None
360,179.4266,52.7289,6683,56388,861,0.9996,0.482,0.476,0,1.098,1.109,None
361,318.5839,-2.4973,4382,55742,275,0.9994,0.454,0.449,0,0.865,0.866,None
362,247.5961,42.3278,6036,56093,539,0.9991,0.536,0.443,0,0.915,0.919,None
363,182.5102,3.7887,4749,55633,381,0.9995,0.596,0.587,0,0.879,0.885,None
364,182.142,7.4393,5393,55946,461,1.0,0.46,0.564,0,0.808,0.812,None
365,192.0375,47.3247,6666,56371,239,0.9998,0.755,0.753,0,1.185,1.185,None
366,213.0731,46.9419,6751,56368,355,0.9997,0.402,0.412,0,0.655,0.653,None
367,215.0988,58.2968,6807,56429,443,0.9998,0.49,0.485,0,1.01,1.012,None
368,166.259,55.0525,7101,56659,283,0.9999,0.463,0.467,0,1.049,1.049,None
369,222.7217,1.3389,4018,55622,187,1.0,0.605,0.587,0,1.084,1.086,None
370,4.8287,26.2703,6276,56269,26,0.9995,0.262,0.264,0,0.604,0.604,None
371,332.9361,0.5598,3550,55155,923,0.9998,0.474,0.471,0,0.861,0.864,None
372,199.7212,12.6298,5427,56001,603,0.9997,0.542,0.521,0,1.195,1.195,None
373,144.1541,60.5492,5716,56684,753,0.9993,0.405,0.429,0,0.984,0.991,None
374,159.9814,8.136,5349,55929,379,0.9999,0.617,0.605,0,0.873,0.875,None
375,355.7226,14.1654,6144,56237,93,0.9991,0.473,0.474,0,1.083,1.091,None
376,198.268,36.5118,3979,55597,712,0.9992,0.417,0.413,0,0.991,1.001,None
377,358.7381,9.4844,6152,56164,766,0.9997,0.362,0.363,0,1.057,1.059,None
378,254.4159,26.135,4180,55679,270,1.0,0.23,0.231,0,0.938,0.929,None
379,358.4299,1.4686,4278,55505,257,0.9999,0.634,0.627,0,0.972,0.976,None
380,358.045,5.6167,4405,55854,655,1.0,0.469,0.472,0,0.902,0.899,None
381,14.2605,-6.42,7156,56959,672,0.9995,0.13,0.133,0,0.813,0.743,None
382,236.7188,40.2551,6051,56093,405,0.9992,0.658,0.637,0,0.82,0.817,None
383,191.6312,7.1626,4835,56016,707,0.9991,0.495,0.478,0,0.915,0.923,None
384,129.6992,16.8071,5286,56225,531,0.9998,0.444,0.444,0,1.135,1.137,None
385,234.6214,41.2984,6050,56089,379,1.0,0.587,0.575,0,0.918,0.931,None
386,135.1777,37.8146,4608,55973,779,0.9996,0.623,0.619,0,1.093,1.098,None
387,244.5015,55.6959,6787,56447,373,0.9995,0.565,0.577,0,1.1,1.103,None
388,15.0353,-3.3344,4372,55541,245,0.9998,0.728,0.727,0,1.05,1.056,None
389,190.2682,12.6596,5409,55957,713,0.9997,0.495,0.499,0,0.895,0.904,None
390,328.4035,17.6955,5020,55852,390,0.9999,0.23,0.232,0,0.524,0.717,None
391,28.1217,9.5832,4530,55564,308,1.0,0.557,0.568,0,0.84,0.845,None
392,152.303,1.5285,4738,55650,294,0.9998,0.479,0.472,0,0.944,0.946,None
393,210.064,15.9173,5449,56030,325,0.9999,0.47,0.6,0,0.7,0.708,None
394,214.7313,49.2781,6747,56388,601,0.9994,0.519,0.519,0,1.156,1.159,None
395,152.6183,7.7479,4875,55677,869,0.9993,0.604,0.579,0,1.032,1.037,None
396,28.4415,12.9505,4656,55828,547,0.9995,0.671,0.673,0,1.129,1.129,None
397,139.0009,21.6609,5771,56011,574,0.9996,0.322,0.321,0,0.509,0.507,None
398,353.6056,25.1264,7668,57579,677,0.9996,0.591,0.554,0,1.033,1.033,None
399,219.7836,54.8809,6710,56416,27,1.0,0.461,0.574,0,0.719,0.722,None
400,173.7037,54.187,6697,56419,386,0.9998,0.302,0.303,0,0.605,0.613,None
401,349.6284,3.9307,4287,55483,19,0.9995,0.629,0.61,0,1.058,1.063,None
402,341.8125,6.2347,4412,55912,647,0.9998,0.679,0.677,0,1.193,1.194,None
403,193.8292,65.6692,6963,56724,730,0.9997,0.325,0.331,0,0.818,0.827,None
404,139.8005,8.8083,5304,55925,859,0.9994,0.64,0.639,0,1.122,1.124,None
405,152.2575,38.1894,4567,55589,235,0.999,0.648,0.648,0,0.828,0.828,None
406,212.4583,58.3783,6804,56447,957,1.0,0.36,0.356,0,0.741,0.742,None
407,3.0886,2.5671,4298,55511,759,0.999,0.414,0.408,0,0.7,0.689,None
408,164.8521,11.0051,5356,55979,881,0.9995,0.473,0.436,0,0.829,0.834,None
409,11.9627,31.0756,6872,56540,443,1.0,0.643,0.63,0,0.841,0.848,None
410,232.6277,40.1889,5165,56063,277,0.9999,0.516,0.342,0,0.648,0.615,None
411,196.7579,17.4361,5863,56042,288,0.9991,0.527,0.548,0,0.839,0.846,None
412,339.0699,18.8528,5025,55836,227,0.9998,0.557,0.576,0,0.86,0.856,None
413,7.5599,24.7932,6281,56295,145,1.0,0.405,0.394,0,0.876,0.875,None
414,335.5825,21.9496,5946,56101,884,0.9998,0.487,0.481,0,0.949,0.951,None
415,220.1154,38.4602,5173,56046,829,0.9996,0.63,0.622,0,1.094,1.103,None
416,198.4153,47.5507,6624,56385,909,1.0,0.536,0.505,0,0.864,0.873,None
417,327.7053,3.4418,4090,55500,539,0.9995,0.571,0.595,0,0.686,0.683,None
418,215.147,5.8793,4861,55710,290,0.9995,0.352,0.355,0,0.867,0.87,None
419,32.4142,-3.3303,4393,55944,876,0.9998,0.542,0.56,0,1.165,1.171,None
420,184.0909,2.0433,4750,55630,717,0.9994,0.293,0.298,0,0.823,0.825,None
421,154.9439,44.6974,4692,55644,279,0.9992,0.477,0.469,0,1.185,1.185,None
422,224.9773,-2.6469,4020,55332,247,0.9998,0.511,0.494,0,0.826,0.83,None
423,116.8505,50.9271,3677,55156,543,1.0,0.438,0.437,0,0.886,0.899,Brownstein
424,338.7334,15.1238,5038,56235,231,1.0,0.514,0.495,0,0.818,0.824,None
425,159.3817,29.944,6452,56366,680,1.0,0.245,0.245,0,0.843,0.842,None
426,153.3944,25.7594,6465,56279,537,1.0,0.616,0.611,0,0.824,0.828,None
427,196.9702,53.3334,6759,56416,788,0.9997,0.32,0.317,0,1.098,1.095,None
428,129.9769,59.5436,5148,56220,583,0.9998,0.475,0.465,0,0.819,0.822,None
429,126.9808,47.308,5160,55895,559,0.9996,0.561,0.551,0,1.015,1.001,None
430,333.159,2.0303,4321,55504,391,0.9994,0.635,0.631,0,1.101,1.101,None
431,5.6359,-0.3464,4220,55447,481,0.9999,0.498,0.609,0,0.625,0.631,None
432,142.9477,-2.2607,3767,55214,391,0.9991,0.55,0.534,0,0.926,0.931,None
433,31.4846,-2.3339,4347,55830,156,0.9997,0.283,0.283,0,0.465,0.461,None
434,206.6086,-0.6559,4040,55605,487,0.9997,0.6,0.6,0,0.919,0.923,None
435,223.0322,1.1508,4019,55363,631,1.0,0.483,0.467,0,0.847,0.85,None
436,118.5745,16.4872,4495,55566,811,0.9997,0.607,0.608,0,0.812,0.814,None
437,141.3957,42.6541,4639,55944,149,0.9999,0.56,0.542,0,1.046,1.05,None

==> candidate-csv/SUB-Final-candidate-429-1.csv <==
,RA,DEC,PLATE,MJD,FIBER,P_L,Z,Z_{PG},Z_{PE},mean_{eyeZE},P_T
1,27.6755,-7.1667,7164,56597,275,1.0,0.126,0.125,0.322,0.297,1.0
2,356.6865,34.8954,7143,56572,678,1.0,0.095,0.096,0.291,0.276,1.0
3,124.173,18.6976,4486,55588,218,1.0,0.221,0.221,0.636,0.641,1.0
4,139.3617,31.157,5808,56325,434,1.0,0.239,0.238,0.823,0.82,1.0
5,205.2421,18.6312,5862,56045,110,1.0,0.244,0.244,0.638,0.645,1.0
6,233.5735,3.4663,4805,55715,326,1.0,0.291,0.288,0.707,0.708,1.0
7,22.0923,22.3834,5107,55940,409,1.0,0.277,0.275,0.7,0.695,1.0
8,356.4175,-2.1613,4356,55829,729,1.0,0.294,0.294,0.659,0.658,1.0
9,9.4789,17.8124,6193,56237,298,1.0,0.298,0.297,0.695,0.695,1.0
10,4.8287,26.2703,6276,56269,26,1.0,0.262,0.262,0.6,0.604,1.0
11,244.2444,59.9424,6976,56448,830,1.0,0.257,0.258,0.509,0.507,1.0
12,221.3814,60.9204,6982,56444,516,1.0,0.258,0.257,0.501,0.511,1.0
13,228.0721,14.4225,5486,56030,270,1.0,0.327,0.327,0.706,0.708,1.0
14,143.3092,22.088,5770,56014,842,1.0,0.35,0.35,0.694,0.694,1.0
15,352.9407,29.3635,6581,56540,976,1.0,0.313,0.312,0.68,0.678,1.0
16,202.7383,47.6651,6743,56385,86,1.0,0.349,0.35,0.662,0.662,1.0
17,145.3751,1.865,4736,55631,264,1.0,0.353,0.354,0.719,0.722,1.0
18,212.4583,58.3783,6804,56447,957,1.0,0.36,0.36,0.744,0.742,1.0
19,189.6944,51.0158,6674,56416,262,1.0,0.388,0.387,0.762,0.766,1.0
20,358.2568,32.3241,6498,56565,550,1.0,0.367,0.366,0.729,0.731,1.0
21,215.0974,30.7816,3866,55623,45,1.0,0.466,0.47,0.813,0.814,1.0
22,127.2466,6.7193,4866,55895,335,1.0,0.47,0.471,0.878,0.877,1.0
23,176.7038,31.9488,4614,55604,299,1.0,0.478,0.479,0.845,0.846,1.0
24,322.7388,-1.587,4384,56105,873,1.0,0.506,0.509,0.81,0.814,1.0
25,338.7334,15.1238,5038,56235,231,1.0,0.514,0.513,0.822,0.825,1.0
26,118.3424,11.0724,4511,55602,755,1.0,0.565,0.558,0.82,0.824,1.0
27,189.7042,24.9656,5984,56337,333,1.0,0.559,0.558,0.826,0.828,1.0
28,153.3944,25.7594,6465,56279,537,1.0,0.616,0.619,0.825,0.828,1.0
29,321.1025,1.1421,4193,55476,665,1.0,0.7,0.7,0.875,0.878,1.0
30,358.3876,-8.6495,7166,56602,784,1.0,0.167,0.167,0.653,0.657,1.0
31,253.2719,50.6749,6311,56447,56,1.0,0.095,0.093,0.57,0.575,1.0
32,321.5421,1.9777,5143,55828,640,1.0,0.152,0.151,0.772,0.78,1.0
33,150.7402,6.319,4874,55673,82,1.0,0.225,0.225,0.781,0.781,1.0
34,17.3453,18.7404,5124,55894,36,1.0,0.226,0.226,0.645,0.644,1.0
35,207.8211,-1.7923,4041,55361,522,1.0,0.208,0.208,0.77,0.774,1.0
36,31.4846,-2.3339,4347,55830,156,1.0,0.283,0.281,0.462,0.462,1.0
37,181.6564,37.855,4700,55709,242,1.0,0.263,0.262,0.607,0.609,1.0
38,26.7007,22.0027,5108,55888,811,1.0,0.267,0.266,0.745,0.745,1.0
39,128.9045,8.3751,5285,55946,510,1.0,0.259,0.258,0.555,0.558,1.0
40,42.3078,-2.8227,4342,55531,112,1.0,0.292,0.29,0.459,0.459,1.0
41,18.952,5.1636,4425,55864,376,1.0,0.337,0.336,0.607,0.606,1.0
42,173.7037,54.187,6697,56419,386,1.0,0.302,0.301,0.614,0.613,1.0
43,134.3035,19.7311,5175,55955,804,1.0,0.377,0.379,0.632,0.629,1.0
44,145.78,55.292,5710,56658,116,1.0,0.355,0.356,0.607,0.609,1.0
45,258.3841,42.9416,6062,56091,91,1.0,0.352,0.354,0.713,0.714,1.0
46,242.464,37.8714,5200,56091,151,1.0,0.448,0.448,0.648,0.648,1.0
47,176.8551,35.8301,4646,55622,879,1.0,0.473,0.473,0.658,0.658,1.0
48,199.5047,14.466,5425,56003,820,1.0,0.478,0.481,0.826,0.825,1.0
49,203.1219,19.9543,5861,56069,347,1.0,0.494,0.496,0.831,0.835,1.0
50,189.5541,23.2605,5983,56310,25,1.0,0.48,0.48,0.849,0.85,1.0

==> candidate-csv/SUB-Final-candidate-429-2.csv <==
,RA,DEC,PLATE,MJD,FIBER,P_L,Z,Z_{PG},Z_{PE},mean_{eyeZE},P_T
51,248.9654,17.222,4064,55366,77,1.0,0.497,0.496,0.715,0.714,1.0
52,189.5441,46.0467,6635,56370,501,1.0,0.492,0.493,0.822,0.823,1.0
53,219.7836,54.8809,6710,56416,27,1.0,0.461,0.462,0.722,0.722,1.0
54,214.9087,19.692,5895,56046,973,1.0,0.528,0.527,0.883,0.883,1.0
55,331.1801,30.5522,5961,56460,545,1.0,0.538,0.552,0.83,0.832,1.0
56,6.3176,28.2843,6274,56550,455,1.0,0.501,0.502,0.816,0.816,1.0
57,240.6962,7.4048,4893,55709,858,1.0,0.622,0.623,0.869,0.874,1.0
58,115.6977,25.8798,4462,55600,271,1.0,0.441,0.441,0.682,0.684,1.0
59,160.3564,43.6801,4690,55653,424,1.0,0.238,0.236,0.439,0.439,1.0
60,180.9566,23.4359,5969,56069,846,1.0,0.263,0.263,0.612,0.619,1.0
61,177.6002,19.2965,5881,56038,604,1.0,0.289,0.288,0.476,0.474,1.0
62,139.0009,21.6609,5771,56011,574,1.0,0.322,0.322,0.511,0.508,1.0
63,30.0581,3.8889,4270,55511,7,1.0,0.429,0.427,0.776,0.754,1.0
64,133.0317,40.5817,4607,56248,711,1.0,0.447,0.446,0.842,0.844,1.0
65,129.9769,59.5436,5148,56220,583,1.0,0.475,0.474,0.821,0.822,1.0
66,164.8521,11.0051,5356,55979,881,1.0,0.473,0.473,0.832,0.834,1.0
67,189.5441,46.0467,6667,56412,1,1.0,0.491,0.493,0.822,0.822,1.0
68,154.1187,9.2856,5334,55928,953,1.0,0.545,0.544,0.859,0.86,1.0
69,354.6202,27.6904,6516,56571,543,1.0,0.549,0.547,0.846,0.848,1.0
70,118.5745,16.4872,4495,55566,811,1.0,0.607,0.607,0.812,0.814,1.0
71,152.2575,38.1894,4567,55589,235,1.0,0.648,0.648,0.828,0.828,1.0
72,337.6706,-1.1175,4203,55447,368,1.0,0.33,0.33,0.526,0.531,1.0
73,251.7678,29.8492,4189,55679,752,1.0,0.375,0.374,0.59,0.591,1.0
74,137.8548,16.6327,5301,55987,328,1.0,0.394,0.394,0.693,0.698,1.0
75,18.8537,-1.4834,4353,55532,663,1.0,0.438,0.438,0.802,0.805,1.0
76,144.1259,17.0156,5317,56000,579,1.0,0.403,0.404,0.819,0.821,1.0
77,6.512,9.7381,6195,56220,424,1.0,0.246,0.244,0.391,0.39,1.0
78,160.1055,3.5501,4773,55648,290,1.0,0.439,0.438,0.642,0.643,1.0
79,213.0731,46.9419,6751,56368,355,1.0,0.402,0.405,0.657,0.653,1.0
80,215.0974,30.7816,3867,55652,579,1.0,0.466,0.465,0.813,0.814,1.0
81,137.8928,43.2083,4687,56369,409,1.0,0.497,0.495,0.837,0.84,1.0
82,135.5464,1.2383,3816,55272,61,1.0,0.514,0.513,0.831,0.833,1.0
83,143.9865,53.3553,5724,56364,508,1.0,0.198,0.198,0.424,0.424,1.0
84,28.2369,-2.3081,4348,55559,155,1.0,0.534,0.536,0.669,0.665,1.0
85,350.6051,34.2495,7139,56568,687,1.0,0.292,0.29,0.612,0.612,1.0
86,224.9773,-2.6469,4020,55332,247,1.0,0.511,0.509,0.824,0.83,1.0
87,6.2129,-2.6018,4367,55566,263,1.0,0.583,0.584,0.85,0.852,1.0
88,156.6438,37.2146,4559,55597,409,1.0,0.484,0.484,0.636,0.639,1.0
89,185.1209,10.9196,5399,55956,433,1.0,0.507,0.507,0.707,0.712,1.0
90,140.0093,36.1607,4644,55922,855,1.0,0.595,0.594,0.882,0.883,1.0
91,201.2076,5.5061,4839,55703,339,1.0,0.58,0.581,1.018,1.018,1.0
92,184.1385,35.6992,4613,55591,234,0.999,0.347,0.347,0.728,0.73,0.999
93,22.0924,-3.7932,7047,56572,878,0.999,0.395,0.394,0.598,0.654,0.999
94,7.5599,24.7932,6281,56295,145,0.999,0.405,0.402,0.874,0.876,0.999
95,180.5188,55.022,6688,56412,521,0.999,0.512,0.512,0.83,0.832,0.999
96,9.2422,10.4302,5656,55940,264,0.999,0.178,0.178,0.357,0.361,0.999
97,336.5143,28.8703,6586,56485,471,0.999,0.507,0.502,0.825,0.829,0.999
98,39.6814,-5.6274,4399,55811,917,0.999,0.358,0.358,0.726,0.724,0.999
99,333.8121,13.4517,5041,55749,103,0.999,0.605,0.608,0.941,0.944,0.999
100,5.8983,-6.5602,7151,56598,634,0.999,0.292,0.291,0.541,0.534,0.999

==> candidate-csv/SUB-Final-candidate-429-3.csv <==
,RA,DEC,PLATE,MJD,FIBER,P_L,Z,Z_{PG},Z_{PE},mean_{eyeZE},P_T
101,9.2422,10.4302,6201,56186,264,0.999,0.178,0.178,0.361,0.361,0.999
102,236.1196,19.2834,3937,55352,191,0.999,0.468,0.469,0.831,0.834,0.999
103,135.0759,24.7684,5179,55957,95,0.999,0.476,0.477,0.803,0.807,0.999
104,177.0745,26.108,6411,56331,427,0.999,0.291,0.289,0.74,0.742,0.999
105,134.2845,35.8839,4602,55644,841,0.999,0.538,0.54,0.679,0.675,0.999
106,3.0886,2.5671,4298,55511,759,0.999,0.414,0.413,0.691,0.688,0.999
107,251.1692,50.6684,6311,56447,334,0.999,0.182,0.183,0.702,0.712,0.999
108,255.5705,36.1605,4988,55825,645,0.998,0.552,0.553,0.73,0.731,0.999
109,353.1292,21.7432,6115,56237,979,0.998,0.369,0.368,0.627,0.629,0.999
110,200.5318,26.3394,5996,56096,706,0.998,0.304,0.303,0.626,0.63,0.998
111,1.4434,15.5096,6177,56268,906,0.998,0.295,0.294,0.4,0.4,0.998
112,339.6335,29.3202,6585,56479,719,0.998,0.482,0.482,0.68,0.68,0.998
113,5.6359,-0.3464,4220,55447,481,0.998,0.498,0.5,1.037,0.632,0.998
114,208.6658,51.3517,6740,56401,11,0.998,0.491,0.49,0.683,0.684,0.998
115,337.2294,24.2962,6300,56449,292,0.998,0.309,0.308,0.434,0.432,0.998
116,195.0441,9.6711,5417,55978,646,0.998,0.297,0.297,0.565,0.564,0.998
117,203.5244,53.5181,6757,56416,275,0.998,0.49,0.49,0.739,0.739,0.998
118,243.9984,51.2459,6316,56483,834,0.998,0.359,0.36,0.482,0.478,0.998
119,197.2786,11.4382,5422,55986,379,0.998,0.525,0.524,0.719,0.721,0.998
120,175.9948,45.3268,6645,56398,264,0.997,0.44,0.441,0.548,0.544,0.997
121,185.4293,40.7285,6633,56369,164,0.997,0.216,0.216,0.507,0.501,0.997
122,156.8435,46.1132,6659,56607,299,0.997,0.521,0.52,0.749,0.75,0.997
123,124.7393,29.6162,4447,55542,81,0.997,0.579,0.576,0.757,0.756,0.997
124,137.5782,34.9972,5811,56334,583,0.997,0.52,0.521,0.666,0.666,0.997
125,1.4434,15.5096,6172,56269,69,0.996,0.295,0.294,0.399,0.4,0.997
126,161.1167,13.2743,5348,55978,957,0.996,0.349,0.348,0.472,0.474,0.997
127,7.3882,29.8282,6274,56550,757,0.996,0.496,0.497,0.761,0.767,0.996
128,0.7136,15.5908,6177,56268,744,0.995,0.427,0.428,0.756,0.756,0.995
129,202.3971,16.0299,5434,56033,376,0.995,0.296,0.295,0.491,0.475,0.995
130,340.6461,5.7733,4411,56164,113,0.994,0.436,0.437,0.684,0.685,0.994
131,171.6804,23.9861,6421,56274,577,0.994,0.566,0.564,0.791,0.794,0.994
132,21.4969,19.6116,5135,55862,850,0.993,0.101,0.102,0.579,0.584,0.993
133,256.4372,30.4618,4997,55738,389,0.993,0.553,0.551,0.809,0.814,0.993
134,224.4952,18.075,5902,56042,203,0.993,0.47,0.483,0.914,0.912,0.993
135,172.253,20.7167,5879,56047,630,0.992,0.208,0.209,0.439,0.44,0.992
136,246.2337,28.3755,5007,55710,53,0.99,0.453,0.452,0.553,0.557,0.991
137,188.5778,57.148,6832,56426,591,0.99,0.432,0.433,0.797,0.798,0.99
138,350.4799,34.3269,7139,56568,640,0.99,0.292,0.291,0.403,0.398,0.99
139,185.5842,9.6532,5396,55947,939,0.989,0.465,0.477,0.718,0.72,0.989
140,15.5525,29.6444,6257,56274,28,0.989,0.359,0.359,0.472,0.474,0.989
141,328.2786,25.191,5960,56097,96,0.989,0.201,0.201,0.553,0.555,0.989
142,13.899,11.3643,5706,56165,718,0.988,0.082,0.083,0.727,0.717,0.988
143,20.6702,24.4333,5693,56246,139,0.988,0.542,0.541,0.731,0.724,0.988
144,125.5973,32.6817,4446,55589,756,0.987,0.553,0.553,0.805,0.806,0.987
145,178.7055,4.095,4765,55674,115,0.986,0.443,0.444,0.65,0.649,0.987
146,139.9778,0.8461,3821,55535,955,0.986,0.433,0.432,0.587,0.587,0.986
147,322.6555,-0.5033,4193,55476,21,0.985,0.47,0.471,0.754,0.757,0.985
148,342.6829,31.1553,6508,56535,998,0.982,0.425,0.426,0.69,0.696,0.982
149,221.893,16.5992,5474,56036,341,0.98,0.53,0.53,0.771,0.771,0.98
150,249.4794,33.6617,5188,55803,146,0.98,0.335,0.333,0.535,0.534,0.98

==> candidate-csv/SUB-Final-candidate-429-4.csv <==
,RA,DEC,PLATE,MJD,FIBER,P_L,Z,Z_{PG},Z_{PE},mean_{eyeZE},P_T
151,137.5782,34.9972,4645,55623,95,0.979,0.519,0.522,0.667,0.667,0.979
152,169.6515,11.6851,5368,56001,392,0.979,0.504,0.506,0.617,0.615,0.979
153,17.4289,30.2485,6263,56279,445,0.976,0.385,0.384,0.689,0.69,0.976
154,141.3097,23.3655,5774,56002,235,0.975,0.575,0.573,0.768,0.769,0.975
155,353.682,30.3667,6501,56563,228,0.973,0.079,0.079,0.534,0.544,0.973
156,123.0994,38.6284,3805,55269,423,0.972,0.5,0.502,0.726,0.723,0.972
157,209.103,36.1326,3853,55268,951,0.966,0.555,0.558,0.764,0.756,0.966
158,13.3108,1.9039,4308,55565,439,0.966,0.494,0.493,0.675,0.675,0.966
159,206.6969,4.1721,4785,55659,610,0.966,0.414,0.416,0.623,0.623,0.966
160,225.1194,61.5364,6982,56444,843,0.963,0.506,0.506,0.793,0.797,0.963
161,15.3889,20.9285,5703,56190,896,0.959,0.403,0.402,0.762,0.764,0.959
162,197.0164,28.3228,6483,56341,63,0.953,0.582,0.58,0.764,0.764,0.953
163,136.6796,30.4776,5809,56353,409,0.953,0.512,0.513,0.73,0.73,0.953
164,169.6424,18.8327,5878,56033,391,0.953,0.439,0.439,0.637,0.634,0.953
165,334.2061,5.2761,4319,55507,547,0.952,0.512,0.514,0.671,0.67,0.952
166,150.7027,20.8144,5784,56029,104,0.951,0.372,0.371,0.492,0.492,0.951
167,172.5368,12.4397,5372,55978,709,0.95,0.492,0.491,0.777,0.781,0.95
168,114.5797,22.8478,4470,55587,420,1.0,0.205,0.205,0.624,0.623,0.9
169,22.4308,7.8777,4553,55584,393,1.0,0.437,0.438,0.838,0.838,0.9
170,5.0461,32.0964,7128,56567,584,0.999,0.162,0.162,0.325,0.319,0.899
171,152.2732,40.8465,4562,55570,557,0.999,0.512,0.51,0.668,0.667,0.899
172,317.5483,5.4372,4078,55358,620,0.999,0.414,0.416,0.721,0.721,0.899
173,211.6158,15.8081,5451,56010,815,0.999,0.476,0.475,0.812,0.815,0.899
174,234.0938,51.1223,6722,56431,735,0.999,0.596,0.595,0.736,0.735,0.899
175,208.9611,32.3567,3861,55274,229,0.999,0.487,0.488,0.695,0.696,0.899
176,220.9617,1.3445,4021,55620,106,0.999,0.526,0.527,0.674,0.671,0.899
177,223.3063,6.3302,4857,55711,393,0.999,0.566,0.571,0.696,0.694,0.899
178,8.9715,5.6913,4419,55867,498,0.999,0.365,0.366,0.674,0.669,0.899
179,356.9756,20.0522,6126,56269,845,0.999,0.411,0.412,0.741,0.741,0.899
180,237.5934,52.8266,6715,56449,938,0.999,0.442,0.443,0.731,0.733,0.899
181,16.4021,28.2601,6259,56565,461,0.999,0.486,0.486,0.884,0.781,0.899
182,176.2923,0.7391,3841,56016,957,0.999,0.53,0.524,0.642,0.642,0.899
183,127.3317,54.1993,5156,55925,574,0.999,0.361,0.36,0.678,0.675,0.899
184,216.0698,4.4967,4781,55653,660,0.999,0.309,0.309,0.565,0.563,0.899
185,346.7121,22.9308,6591,56535,991,0.998,0.194,0.195,0.586,0.587,0.898
186,343.2212,15.6879,5040,56243,734,0.998,0.273,0.272,0.674,0.419,0.898
187,191.5569,12.2667,5409,55957,966,0.997,0.633,0.633,0.826,0.827,0.898
188,191.3409,17.2785,5856,56090,427,0.997,0.559,0.557,0.726,0.726,0.897
189,233.1948,-0.6518,4010,55350,236,0.997,0.342,0.343,0.686,0.685,0.897
190,40.7073,-3.6349,7053,56564,664,0.997,0.28,0.278,0.445,0.44,0.897
191,325.0915,4.4258,4083,55443,908,0.996,0.509,0.509,0.633,0.637,0.896
192,146.7165,58.7815,5715,56598,782,0.996,0.349,0.349,0.577,0.649,0.896
193,0.7136,15.5908,6172,56269,232,0.996,0.427,0.428,0.754,0.757,0.896
194,232.7971,52.0507,6722,56431,545,0.995,0.482,0.487,0.784,0.785,0.896
195,332.4037,31.2179,5954,56462,521,0.995,0.481,0.479,0.836,0.836,0.896
196,13.8325,3.9522,4307,55531,699,0.994,0.664,0.666,0.835,0.827,0.895
197,211.0407,40.2749,6630,56358,67,0.993,0.51,0.506,0.629,0.626,0.894
198,220.7873,35.7258,4718,56014,659,0.993,0.557,0.556,0.761,0.764,0.894
199,174.6345,15.131,5378,56011,392,0.993,0.254,0.253,0.493,0.436,0.894
200,161.1167,13.2743,5350,56009,284,0.992,0.349,0.349,0.466,0.473,0.893

==> candidate-csv/SUB-Final-candidate-429-5.csv <==
,RA,DEC,PLATE,MJD,FIBER,P_L,Z,Z_{PG},Z_{PE},mean_{eyeZE},P_T
201,233.7202,30.6619,4722,55735,603,0.992,0.546,0.544,0.669,0.67,0.893
202,23.0487,25.9812,5694,56213,919,0.992,0.494,0.495,0.704,0.678,0.893
203,163.2455,40.0812,4629,55630,852,0.991,0.302,0.303,0.638,0.583,0.892
204,191.086,-2.7746,3793,55214,203,0.991,0.55,0.55,0.713,0.716,0.892
205,238.0017,12.4111,4882,55721,634,0.99,0.107,0.108,0.486,0.483,0.891
206,163.8696,31.3152,6445,56366,883,0.99,0.453,0.451,0.802,0.816,0.891
207,178.0232,21.705,6407,56311,543,0.99,0.618,0.619,0.772,0.775,0.891
208,339.1266,9.5256,5054,56191,495,0.989,0.424,0.425,0.74,0.74,0.89
209,29.6199,1.0778,4234,55478,548,0.988,0.325,0.324,0.781,0.781,0.89
210,176.0852,30.9175,6433,56339,930,0.987,0.076,0.076,0.623,0.695,0.888
211,228.2038,53.9555,6713,56402,396,0.985,0.441,0.44,0.621,0.624,0.886
212,336.7086,5.148,4428,56189,98,0.984,0.09,0.09,0.401,0.406,0.886
213,174.3192,32.0515,4616,55617,283,0.984,0.456,0.461,0.641,0.641,0.885
214,157.7968,28.1283,6456,56339,122,0.983,0.312,0.311,0.549,0.555,0.884
215,233.2035,26.8323,3959,55679,69,0.982,0.523,0.524,0.668,0.664,0.884
216,186.9392,5.4132,4833,55679,266,0.979,0.47,0.47,0.634,0.625,0.881
217,336.3138,6.0182,4428,56189,199,0.979,0.498,0.5,0.736,0.734,0.881
218,174.0321,12.571,5376,55987,258,0.977,0.486,0.487,0.727,0.731,0.879
219,21.6396,14.2556,5140,55836,213,0.976,0.423,0.418,0.648,0.648,0.879
220,252.8827,36.6409,5198,55823,396,0.973,0.603,0.605,0.712,0.718,0.876
221,252.9652,35.5515,5198,55823,372,0.964,0.412,0.414,0.71,0.708,0.868
222,25.5021,31.3093,6601,56335,413,0.961,0.5,0.502,1.068,0.572,0.865
223,118.0482,15.4782,4495,55566,310,0.96,0.282,0.282,0.622,0.623,0.864
224,345.3411,-1.4885,4362,55828,827,0.959,0.434,0.435,0.73,0.734,0.863
225,221.6961,7.9757,4858,55686,786,0.955,0.269,0.268,0.711,0.568,0.86
226,232.7992,10.7432,5493,56009,967,0.954,0.563,0.56,0.823,0.825,0.859
227,23.8523,14.5389,5137,55833,167,0.954,0.449,0.449,0.719,0.72,0.858
228,149.5008,10.1101,5324,55947,843,0.951,0.49,0.491,0.803,0.807,0.856
229,8.8946,9.0665,4540,55863,69,1.0,0.214,0.213,0.799,0.805,0.85
230,204.6975,5.1005,4786,55651,678,1.0,0.271,0.271,0.561,0.559,0.85
231,27.2466,21.0868,5108,55888,99,1.0,0.277,0.276,0.753,0.752,0.85
232,11.5709,25.3449,6286,56301,265,1.0,0.428,0.429,0.822,0.828,0.85
233,190.6792,-0.3908,3793,55214,663,1.0,0.454,0.452,0.815,0.818,0.85
234,246.8241,19.5842,4061,55362,499,1.0,0.462,0.463,0.848,0.848,0.85
235,200.1508,12.4425,5427,56001,700,1.0,0.528,0.529,0.818,0.821,0.85
236,28.1217,9.5832,4530,55564,308,1.0,0.557,0.555,0.841,0.845,0.85
237,11.9627,31.0756,6872,56540,443,1.0,0.643,0.643,0.844,0.847,0.85
238,170.9226,13.9839,5370,56003,683,1.0,0.521,0.52,0.888,0.886,0.85
239,207.1491,9.5015,5442,55978,711,1.0,0.578,0.577,0.812,0.812,0.85
240,159.9814,8.136,5349,55929,379,1.0,0.617,0.619,0.873,0.875,0.85
241,169.8367,65.4877,7110,56746,833,1.0,0.529,0.527,0.826,0.826,0.85
242,182.5102,3.7887,4749,55633,381,1.0,0.596,0.597,0.885,0.885,0.85
243,150.4387,37.4688,4637,55616,705,1.0,0.677,0.677,0.847,0.848,0.85
244,248.9092,49.4879,8056,57186,769,1.0,0.671,0.672,0.89,0.891,0.85
245,338.5431,32.4454,6509,56486,788,1.0,0.422,0.422,0.84,0.842,0.85
246,195.6242,5.7652,4838,55686,467,1.0,0.492,0.493,0.879,0.883,0.85
247,154.1187,9.2856,5336,55957,321,1.0,0.545,0.542,0.86,0.86,0.85
248,160.0284,63.5812,7097,56667,865,1.0,0.528,0.528,0.836,0.836,0.85
249,143.962,15.6466,5315,55978,623,1.0,0.605,0.608,0.86,0.86,0.85
250,204.0295,33.6021,3985,55320,773,0.999,0.484,0.486,0.917,0.92,0.849

==> candidate-csv/SUB-Final-candidate-429-6.csv <==
,RA,DEC,PLATE,MJD,FIBER,P_L,Z,Z_{PG},Z_{PE},mean_{eyeZE},P_T
251,226.5216,40.6238,6054,56089,256,0.999,0.483,0.481,0.628,0.628,0.849
252,171.3643,41.4413,4699,55684,447,0.999,0.487,0.485,0.914,0.912,0.849
253,24.3379,16.7282,5130,55835,545,0.999,0.471,0.472,0.651,0.65,0.849
254,154.1552,54.3047,6696,56398,487,0.999,0.487,0.488,0.859,0.862,0.849
255,159.2973,10.5324,5346,55955,829,0.998,0.199,0.618,1.109,1.111,0.848
256,38.4525,-7.1342,4388,55536,88,0.998,0.335,0.335,0.638,0.642,0.848
257,180.8803,13.5498,5390,56002,607,0.997,0.52,0.517,0.993,0.994,0.848
258,320.9945,5.4038,4081,55365,185,0.997,0.608,0.61,1.099,1.095,0.847
259,327.7053,3.4418,4090,55500,539,0.996,0.571,0.567,0.687,0.685,0.847
260,22.2645,3.9838,4310,55508,314,0.992,0.196,0.196,0.909,0.914,0.844
261,353.3421,15.6571,6137,56270,267,0.992,0.378,0.379,0.687,0.69,0.843
262,236.7188,40.2551,6051,56093,405,0.988,0.658,0.655,0.816,0.818,0.84
263,4.8287,26.2703,6279,56243,741,1.0,0.262,0.262,0.604,1.013,0.8
264,22.0923,22.3834,5115,55885,56,1.0,0.277,0.275,0.698,0.696,0.8
265,32.8873,0.125,4235,55451,893,1.0,0.213,0.213,0.823,0.824,0.8
266,155.9018,15.7562,5337,55987,126,1.0,0.368,0.368,0.762,0.762,0.8
267,207.704,65.7459,6986,56717,439,1.0,0.376,0.376,0.706,0.705,0.8
268,198.9484,46.7589,6624,56385,965,1.0,0.466,0.463,0.807,0.81,0.8
269,205.3212,36.1224,3986,55329,887,1.0,0.555,0.555,0.68,0.679,0.8
270,349.6495,26.6599,6587,56537,438,0.999,0.434,0.435,0.771,0.774,0.8
271,329.2513,16.9616,5061,55806,704,0.999,0.28,0.278,0.419,0.417,0.799
272,32.7654,0.838,3611,55128,717,0.999,0.291,0.29,0.716,0.715,0.799
273,237.8022,44.8269,6033,56069,487,0.999,0.475,0.475,0.75,0.751,0.799
274,221.0844,13.5378,5473,56033,642,0.999,0.262,0.262,0.737,0.734,0.799
275,183.495,62.8751,6972,56426,825,0.999,0.374,0.37,0.651,0.65,0.799
276,142.0039,24.1646,5774,56002,919,0.999,0.547,0.542,0.72,0.717,0.799
277,209.3069,3.0451,4784,55677,284,0.999,0.346,0.347,0.633,0.632,0.799
278,217.9071,40.9282,5171,56038,678,0.999,0.353,0.353,0.772,0.773,0.799
279,219.354,17.344,5469,56037,660,0.998,0.264,0.263,0.662,0.66,0.799
280,140.4015,32.5592,5808,56325,787,0.998,0.344,0.346,0.458,0.454,0.799
281,21.0178,2.6268,4314,55855,763,0.998,0.511,0.511,0.698,0.695,0.798
282,329.8912,24.1816,5952,56453,939,0.998,0.256,0.256,0.476,0.472,0.798
283,131.9713,7.0192,5289,55893,216,0.997,0.406,0.406,0.761,0.763,0.798
284,212.1806,-1.6042,4035,55383,557,0.997,0.469,0.468,0.788,0.794,0.797
285,200.5318,26.3394,5997,56309,122,0.997,0.304,0.303,0.619,0.629,0.797
286,205.7799,15.1811,5441,56017,574,0.996,0.276,0.274,0.718,0.635,0.797
287,39.255,-5.8455,4386,55540,203,0.996,0.453,0.452,0.849,0.851,0.797
288,192.5906,19.0848,5856,56090,868,0.996,0.5,0.5,0.82,0.821,0.797
289,206.9027,-3.1424,4044,55359,255,0.996,0.448,0.448,0.585,0.585,0.796
290,244.0409,32.2355,4956,55737,703,0.995,0.452,0.451,0.796,0.799,0.796
291,235.7646,3.9591,4804,55679,397,0.995,0.485,0.487,0.763,0.764,0.796
292,128.065,41.9915,3808,55513,884,0.995,0.336,0.337,0.468,0.468,0.796
293,17.3649,22.7717,5126,55923,495,0.994,0.498,0.498,0.797,0.8,0.796
294,237.7069,4.8213,4877,55707,322,0.994,0.362,0.363,0.664,0.671,0.795
295,244.4578,50.5162,6316,56483,157,0.993,0.057,0.053,0.625,0.63,0.795
296,204.0125,-1.3843,4046,55605,207,0.992,0.451,0.453,0.792,0.795,0.794
297,177.1556,34.5531,4646,55622,69,0.992,0.481,0.482,0.816,0.814,0.794
298,207.2167,7.1418,4865,55713,994,0.991,0.377,0.376,0.567,0.568,0.793
299,145.6952,4.8124,4798,55672,609,0.991,0.369,0.37,0.676,0.676,0.793
300,28.4645,29.1361,6269,56246,26,0.991,0.358,0.359,0.822,0.825,0.793

==> candidate-csv/SUB-Final-candidate-429-7.csv <==
,RA,DEC,PLATE,MJD,FIBER,P_L,Z,Z_{PG},Z_{PE},mean_{eyeZE},P_T
301,140.8969,44.7792,4696,56354,602,0.991,0.453,0.454,0.647,0.647,0.793
302,207.8508,12.348,5443,56010,181,0.99,0.475,0.488,0.793,0.795,0.792
303,16.1574,24.6193,5701,55949,938,0.99,0.262,0.261,0.483,0.48,0.792
304,156.6061,49.5063,6694,56386,449,0.99,0.502,0.501,0.638,0.634,0.792
305,189.6456,53.8166,6680,56420,276,0.99,0.389,0.39,0.735,0.737,0.792
306,175.499,12.0599,5379,55986,804,0.989,0.32,0.319,1.022,1.02,0.791
307,38.7375,-9.026,4389,55539,171,0.989,0.485,0.487,0.616,0.609,0.791
308,163.4217,61.7198,7096,56683,949,0.989,0.521,0.522,0.804,0.805,0.791
309,163.8089,63.6662,7104,56711,683,0.989,0.507,0.506,0.643,0.645,0.791
310,332.7269,5.7945,4427,56107,478,0.988,0.177,0.177,0.776,0.776,0.79
311,173.2826,36.7101,4615,55618,751,0.988,0.478,0.477,0.847,0.846,0.79
312,169.3396,42.4221,4686,56013,402,0.987,0.324,0.324,0.781,0.78,0.79
313,169.1691,54.9578,7093,56657,415,0.987,0.462,0.463,0.754,0.754,0.79
314,120.3392,26.2055,4458,55536,341,0.987,0.388,0.442,1.039,0.513,0.79
315,129.6789,19.4517,4484,55565,133,0.986,0.459,0.458,0.699,0.696,0.789
316,337.6379,3.389,4291,55525,488,0.985,0.295,0.294,0.515,0.508,0.788
317,177.8081,59.7521,7098,56661,382,0.984,0.26,0.26,0.788,0.781,0.787
318,144.8292,62.9965,5720,56602,622,0.98,0.368,0.368,0.679,0.674,0.784
319,205.5448,2.4691,4039,55648,533,0.98,0.49,0.491,0.604,0.606,0.784
320,116.8439,21.8474,4473,55589,427,0.979,0.463,0.462,0.608,0.606,0.783
321,157.8873,49.6349,6694,56386,290,0.978,0.364,0.365,0.693,0.685,0.783
322,331.5924,-2.1985,4377,55828,729,0.971,0.502,0.504,0.809,0.816,0.777
323,178.1606,11.3971,5384,55984,237,0.97,0.496,0.498,0.751,0.755,0.776
324,179.9073,48.1052,6644,56384,832,0.966,0.206,0.207,0.66,0.684,0.773
325,186.8933,3.9815,4753,55674,519,0.966,0.436,0.438,0.762,0.764,0.773
326,200.5782,64.0063,6822,56711,571,0.964,0.482,0.484,0.785,0.785,0.772
327,244.0409,32.2355,4960,55747,247,0.964,0.452,0.454,0.798,0.8,0.771
328,137.8128,44.0708,4687,56338,436,0.961,0.426,0.429,0.771,0.771,0.769
329,32.177,-3.5351,4393,55944,804,0.961,0.347,0.346,0.448,0.442,0.768
330,206.3508,7.0963,4865,55713,836,1.0,0.229,0.229,0.621,0.625,0.767
331,9.096,1.2598,4302,55531,47,1.0,0.546,0.544,0.812,0.806,0.767
332,26.8826,8.4239,4532,55559,806,1.0,0.134,0.134,0.674,0.671,0.766
333,135.1302,17.4353,5297,55913,653,0.999,0.426,0.426,0.729,0.73,0.766
334,0.637,16.5119,6173,56238,368,0.996,0.173,0.172,0.3,0.295,0.764
335,126.0904,53.3606,7376,56749,41,0.954,0.487,0.481,0.623,0.615,0.764
336,229.1471,22.7604,3962,55660,988,0.954,0.381,0.383,1.05,1.047,0.763
337,2.3299,3.2238,4297,55806,184,0.952,0.375,0.373,0.809,0.808,0.762
338,157.7742,0.1498,3833,55290,514,0.993,0.259,0.258,0.424,0.419,0.762
339,133.0062,2.9457,3813,55532,807,0.991,0.556,0.555,0.721,0.721,0.76
340,122.4983,2.1159,4788,55889,628,0.986,0.402,0.404,0.811,0.802,0.756
341,147.826,52.2992,5724,56364,14,0.986,0.521,0.524,0.687,0.686,0.756
342,357.0739,11.6525,6150,56187,89,0.959,0.472,0.472,0.772,0.774,0.736
343,143.3092,22.088,5789,56246,362,1.0,0.35,0.352,0.693,0.694,0.7
344,343.6146,6.8472,5060,56181,169,1.0,0.469,0.467,0.83,0.832,0.7
345,343.1472,30.7205,6507,56478,653,1.0,0.493,0.494,0.876,0.876,0.7
346,341.3532,30.9137,6508,56535,199,1.0,0.483,0.484,0.907,0.908,0.7
347,17.6062,-8.1183,7158,56956,375,1.0,0.475,0.476,0.822,0.829,0.7
348,121.8303,48.0916,3687,55269,694,1.0,0.533,0.533,0.902,0.903,0.7
349,120.4713,13.6811,4505,55603,553,1.0,0.651,0.649,0.856,0.857,0.7
350,34.4954,-9.004,4395,55828,269,1.0,0.446,0.447,0.887,0.887,0.7

==> candidate-csv/SUB-Final-candidate-429-8.csv <==
,RA,DEC,PLATE,MJD,FIBER,P_L,Z,Z_{PG},Z_{PE},mean_{eyeZE},P_T
351,210.2792,41.0622,6630,56358,844,1.0,0.448,0.449,0.87,0.87,0.7
352,15.0112,32.0889,6593,56270,403,1.0,0.487,0.487,0.873,0.874,0.7
353,251.1224,27.3479,4189,55679,329,1.0,0.506,0.502,0.871,0.872,0.7
354,203.2293,35.547,3986,55329,517,1.0,0.58,0.579,0.993,0.996,0.7
355,144.2942,32.1162,5806,56310,529,1.0,0.577,0.575,1.019,1.019,0.7
356,0.7187,7.0414,4535,55860,151,1.0,0.657,0.658,1.027,1.026,0.7
357,166.1015,29.6335,6443,56367,205,1.0,0.459,0.458,0.824,0.826,0.7
358,176.4516,21.7884,6432,56309,704,1.0,0.492,0.492,0.887,0.889,0.7
359,171.9566,52.8471,6698,56637,183,1.0,0.504,0.527,0.752,0.766,0.7
360,24.8965,31.2826,6599,56567,37,1.0,0.512,0.513,0.879,0.879,0.7
361,198.4153,47.5507,6624,56385,909,1.0,0.536,0.537,0.872,0.872,0.7
362,205.295,20.7845,5851,56075,383,1.0,0.683,0.681,0.857,0.858,0.7
363,182.142,7.4393,5393,55946,461,1.0,0.46,0.461,0.808,0.812,0.7
364,168.8302,4.3146,4770,55928,29,1.0,0.499,0.499,0.65,0.649,0.7
365,175.5293,12.9521,5381,56009,447,1.0,0.563,0.562,0.913,0.911,0.7
366,32.2812,-1.0957,4235,55451,207,1.0,0.426,0.424,0.762,0.758,0.7
367,185.6856,59.482,6968,56443,425,1.0,0.595,0.59,0.923,0.922,0.7
368,150.0294,3.0329,4737,55630,805,1.0,0.608,0.608,0.87,0.87,0.7
369,121.0774,27.7734,4458,55536,833,0.999,0.496,0.495,0.934,0.933,0.7
370,175.7924,45.4451,6645,56398,317,0.999,0.702,0.703,0.84,0.841,0.7
371,236.7033,11.746,4886,55737,187,0.999,0.698,0.695,0.888,0.883,0.699
372,333.159,2.0303,4321,55504,391,0.999,0.635,0.636,1.107,1.101,0.699
373,234.2179,44.192,6041,56102,197,0.999,0.485,0.486,0.862,0.86,0.699
374,233.2274,4.8999,4805,55715,605,0.999,0.426,0.422,0.804,0.804,0.699
375,135.1777,37.8146,4608,55973,779,0.999,0.623,0.624,1.104,1.098,0.699
376,162.3164,44.9276,4690,55653,877,0.998,0.585,0.584,0.907,0.909,0.699
377,115.433,19.1082,4488,55571,847,0.998,0.353,0.351,0.854,0.859,0.699
378,180.9264,53.1512,6682,56390,543,0.998,0.485,0.484,0.75,0.75,0.699
379,150.0906,47.7961,6663,56338,640,0.998,0.248,0.249,0.702,0.694,0.699
380,129.3629,61.4292,5707,56269,901,0.998,0.44,0.442,0.846,0.844,0.699
381,336.4794,25.5091,5957,56210,37,0.998,0.489,0.489,0.745,0.746,0.698
382,178.067,21.7956,6423,56313,215,0.997,0.617,0.619,0.805,0.806,0.698
383,168.0662,58.2332,7102,56666,969,0.997,0.585,0.586,0.878,0.881,0.698
384,143.208,37.5164,4576,55592,901,0.997,0.497,0.496,0.849,0.851,0.698
385,191.2632,2.7318,4755,55660,213,0.997,0.495,0.496,0.831,0.835,0.698
386,16.1325,29.194,6256,56323,917,0.997,0.462,0.46,0.667,0.667,0.698
387,34.3508,-9.3814,4395,55828,297,0.996,0.6,0.601,0.945,0.943,0.697
388,181.7261,36.5147,4610,55621,781,0.996,0.462,0.463,0.569,0.567,0.697
389,191.6312,7.1626,4835,55688,705,0.996,0.495,0.496,0.921,0.923,0.697
390,176.2923,0.7391,3841,55572,957,0.995,0.529,0.535,0.641,0.642,0.697
391,22.1685,-7.7357,7161,56625,401,0.995,0.284,0.282,0.8,0.807,0.696
392,151.19,41.5726,4565,55591,43,0.995,0.489,0.498,0.678,0.68,0.696
393,127.4452,19.1464,4489,55545,627,0.994,0.455,0.453,0.831,0.835,0.696
394,194.8462,2.3886,4005,55325,715,0.994,0.502,0.503,0.874,0.876,0.696
395,189.0387,21.843,5985,56089,614,0.994,0.387,0.389,0.86,0.858,0.696
396,169.2965,14.6982,5367,55986,407,0.994,0.4,0.397,0.883,0.881,0.696
397,166.3501,44.9208,4685,55657,663,0.994,0.224,0.222,0.739,0.736,0.695
398,162.0087,35.0297,4635,55615,111,0.994,0.599,0.603,0.721,0.721,0.695
399,116.0158,33.825,4443,55539,942,0.993,0.602,0.604,1.103,1.097,0.695
400,17.5428,23.4982,5699,55953,248,0.993,0.331,0.331,0.708,0.708,0.695

==> candidate-csv/SUB-Final-candidate-429-9.csv <==
,RA,DEC,PLATE,MJD,FIBER,P_L,Z,Z_{PG},Z_{PE},mean_{eyeZE},P_T
401,187.6474,5.381,4833,55679,107,0.992,0.47,0.471,0.743,0.744,0.694
402,159.8156,39.5365,4633,55620,265,0.991,0.529,0.528,0.712,0.715,0.693
403,133.6105,7.4505,4867,55924,865,0.989,0.461,0.457,0.767,0.768,0.692
404,241.218,61.7941,6798,56485,834,0.989,0.365,0.367,0.706,0.692,0.692
405,161.0795,3.6325,4773,55648,89,0.988,0.559,0.559,0.874,0.881,0.691
406,318.4847,-1.2406,4191,55444,129,0.984,0.461,0.461,0.792,0.795,0.689
407,235.4098,3.1014,4804,55679,443,0.983,0.341,0.341,0.794,0.497,0.688
408,141.8848,52.4323,5726,56626,293,0.98,0.527,0.526,0.63,0.631,0.686
409,216.2736,49.914,6724,56416,413,0.978,0.538,0.538,0.781,0.781,0.685
410,210.0395,8.5377,5447,55958,193,0.978,0.652,0.655,1.112,1.108,0.685
411,211.6662,5.3535,4783,55652,742,0.978,0.393,0.394,0.543,0.537,0.684
412,259.601,37.6442,4990,55743,385,0.976,0.472,0.472,0.767,0.767,0.684
413,179.4266,52.7289,6683,56388,861,0.976,0.482,0.48,1.096,1.109,0.683
414,238.4449,4.3444,4806,55688,714,0.975,0.492,0.495,0.64,0.636,0.683
415,161.4553,47.6463,6701,56367,411,0.975,0.474,0.473,0.866,0.862,0.682
416,28.3279,18.3564,5117,55925,161,0.972,0.557,0.557,0.742,0.748,0.681
417,248.8037,11.945,4075,55352,439,0.972,0.56,0.584,0.823,0.823,0.681
418,184.0856,41.9727,6633,56369,387,0.972,0.563,0.562,1.037,1.034,0.68
419,20.9638,27.9408,6262,56267,84,0.968,0.596,0.596,0.713,0.716,0.677
420,170.8309,10.9069,5368,56001,131,0.967,0.43,0.43,0.916,0.923,0.677
421,30.8703,30.1949,6271,56304,968,0.964,0.348,0.35,0.569,0.572,0.675
422,254.7412,39.9168,6063,56077,379,0.964,0.334,0.334,0.747,0.749,0.675
423,34.054,31.9979,6606,56304,887,0.962,0.389,0.387,0.848,0.847,0.673
424,238.5759,53.5785,7562,56799,455,0.961,0.065,0.066,0.409,0.414,0.672
425,16.0141,6.6393,4423,55889,546,0.96,0.175,0.176,0.351,0.331,0.672
426,138.0252,41.5316,4641,55947,593,0.958,0.479,0.48,0.822,0.824,0.671
427,183.2311,46.5743,6641,56383,959,0.957,0.519,0.519,0.93,0.935,0.67
428,168.5867,53.1771,6699,56411,786,0.956,0.466,0.464,0.818,0.818,0.669
429,237.944,16.4394,3927,55333,945,0.952,0.493,0.493,0.945,0.943,0.667

==> candidate-csv/SUB-Final-candidate-429.csv <==
,RA,DEC,PLATE,MJD,FIBER,P_L,Z,Z_{PG},Z_{PE},mean_{eyeZE},P_T
1,27.6755,-7.1667,7164,56597,275,1.0,0.126,0.125,0.322,0.297,1.0
2,356.6865,34.8954,7143,56572,678,1.0,0.095,0.096,0.291,0.276,1.0
3,124.173,18.6976,4486,55588,218,1.0,0.221,0.221,0.636,0.641,1.0
4,139.3617,31.157,5808,56325,434,1.0,0.239,0.238,0.823,0.82,1.0
5,205.2421,18.6312,5862,56045,110,1.0,0.244,0.244,0.638,0.645,1.0
6,233.5735,3.4663,4805,55715,326,1.0,0.291,0.288,0.707,0.708,1.0
7,22.0923,22.3834,5107,55940,409,1.0,0.277,0.275,0.7,0.695,1.0
8,356.4175,-2.1613,4356,55829,729,1.0,0.294,0.294,0.659,0.658,1.0
9,9.4789,17.8124,6193,56237,298,1.0,0.298,0.297,0.695,0.695,1.0
10,4.8287,26.2703,6276,56269,26,1.0,0.262,0.262,0.6,0.604,1.0
11,244.2444,59.9424,6976,56448,830,1.0,0.257,0.258,0.509,0.507,1.0
12,221.3814,60.9204,6982,56444,516,1.0,0.258,0.257,0.501,0.511,1.0
13,228.0721,14.4225,5486,56030,270,1.0,0.327,0.327,0.706,0.708,1.0
14,143.3092,22.088,5770,56014,842,1.0,0.35,0.35,0.694,0.694,1.0
15,352.9407,29.3635,6581,56540,976,1.0,0.313,0.312,0.68,0.678,1.0
16,202.7383,47.6651,6743,56385,86,1.0,0.349,0.35,0.662,0.662,1.0
17,145.3751,1.865,4736,55631,264,1.0,0.353,0.354,0.719,0.722,1.0
18,212.4583,58.3783,6804,56447,957,1.0,0.36,0.36,0.744,0.742,1.0
19,189.6944,51.0158,6674,56416,262,1.0,0.388,0.387,0.762,0.766,1.0
20,358.2568,32.3241,6498,56565,550,1.0,0.367,0.366,0.729,0.731,1.0
21,215.0974,30.7816,3866,55623,45,1.0,0.466,0.47,0.813,0.814,1.0
22,127.2466,6.7193,4866,55895,335,1.0,0.47,0.471,0.878,0.877,1.0
23,176.7038,31.9488,4614,55604,299,1.0,0.478,0.479,0.845,0.846,1.0
24,322.7388,-1.587,4384,56105,873,1.0,0.506,0.509,0.81,0.814,1.0
25,338.7334,15.1238,5038,56235,231,1.0,0.514,0.513,0.822,0.825,1.0
26,118.3424,11.0724,4511,55602,755,1.0,0.565,0.558,0.82,0.824,1.0
27,189.7042,24.9656,5984,56337,333,1.0,0.559,0.558,0.826,0.828,1.0
28,153.3944,25.7594,6465,56279,537,1.0,0.616,0.619,0.825,0.828,1.0
29,321.1025,1.1421,4193,55476,665,1.0,0.7,0.7,0.875,0.878,1.0
30,358.3876,-8.6495,7166,56602,784,1.0,0.167,0.167,0.653,0.657,1.0
31,253.2719,50.6749,6311,56447,56,1.0,0.095,0.093,0.57,0.575,1.0
32,321.5421,1.9777,5143,55828,640,1.0,0.152,0.151,0.772,0.78,1.0
33,150.7402,6.319,4874,55673,82,1.0,0.225,0.225,0.781,0.781,1.0
34,17.3453,18.7404,5124,55894,36,1.0,0.226,0.226,0.645,0.644,1.0
35,207.8211,-1.7923,4041,55361,522,1.0,0.208,0.208,0.77,0.774,1.0
36,31.4846,-2.3339,4347,55830,156,1.0,0.283,0.281,0.462,0.462,1.0
37,181.6564,37.855,4700,55709,242,1.0,0.263,0.262,0.607,0.609,1.0
38,26.7007,22.0027,5108,55888,811,1.0,0.267,0.266,0.745,0.745,1.0
39,128.9045,8.3751,5285,55946,510,1.0,0.259,0.258,0.555,0.558,1.0
40,42.3078,-2.8227,4342,55531,112,1.0,0.292,0.29,0.459,0.459,1.0
41,18.952,5.1636,4425,55864,376,1.0,0.337,0.336,0.607,0.606,1.0
42,173.7037,54.187,6697,56419,386,1.0,0.302,0.301,0.614,0.613,1.0
43,134.3035,19.7311,5175,55955,804,1.0,0.377,0.379,0.632,0.629,1.0
44,145.78,55.292,5710,56658,116,1.0,0.355,0.356,0.607,0.609,1.0
45,258.3841,42.9416,6062,56091,91,1.0,0.352,0.354,0.713,0.714,1.0
46,242.464,37.8714,5200,56091,151,1.0,0.448,0.448,0.648,0.648,1.0
47,176.8551,35.8301,4646,55622,879,1.0,0.473,0.473,0.658,0.658,1.0
48,199.5047,14.466,5425,56003,820,1.0,0.478,0.481,0.826,0.825,1.0
49,203.1219,19.9543,5861,56069,347,1.0,0.494,0.496,0.831,0.835,1.0
50,189.5541,23.2605,5983,56310,25,1.0,0.48,0.48,0.849,0.85,1.0
51,248.9654,17.222,4064,55366,77,1.0,0.497,0.496,0.715,0.714,1.0
52,189.5441,46.0467,6635,56370,501,1.0,0.492,0.493,0.822,0.823,1.0
53,219.7836,54.8809,6710,56416,27,1.0,0.461,0.462,0.722,0.722,1.0
54,214.9087,19.692,5895,56046,973,1.0,0.528,0.527,0.883,0.883,1.0
55,331.1801,30.5522,5961,56460,545,1.0,0.538,0.552,0.83,0.832,1.0
56,6.3176,28.2843,6274,56550,455,1.0,0.501,0.502,0.816,0.816,1.0
57,240.6962,7.4048,4893,55709,858,1.0,0.622,0.623,0.869,0.874,1.0
58,115.6977,25.8798,4462,55600,271,1.0,0.441,0.441,0.682,0.684,1.0
59,160.3564,43.6801,4690,55653,424,1.0,0.238,0.236,0.439,0.439,1.0
60,180.9566,23.4359,5969,56069,846,1.0,0.263,0.263,0.612,0.619,1.0
61,177.6002,19.2965,5881,56038,604,1.0,0.289,0.288,0.476,0.474,1.0
62,139.0009,21.6609,5771,56011,574,1.0,0.322,0.322,0.511,0.508,1.0
63,30.0581,3.8889,4270,55511,7,1.0,0.429,0.427,0.776,0.754,1.0
64,133.0317,40.5817,4607,56248,711,1.0,0.447,0.446,0.842,0.844,1.0
65,129.9769,59.5436,5148,56220,583,1.0,0.475,0.474,0.821,0.822,1.0
66,164.8521,11.0051,5356,55979,881,1.0,0.473,0.473,0.832,0.834,1.0
67,189.5441,46.0467,6667,56412,1,1.0,0.491,0.493,0.822,0.822,1.0
68,154.1187,9.2856,5334,55928,953,1.0,0.545,0.544,0.859,0.86,1.0
69,354.6202,27.6904,6516,56571,543,1.0,0.549,0.547,0.846,0.848,1.0
70,118.5745,16.4872,4495,55566,811,1.0,0.607,0.607,0.812,0.814,1.0
71,152.2575,38.1894,4567,55589,235,1.0,0.648,0.648,0.828,0.828,1.0
72,337.6706,-1.1175,4203,55447,368,1.0,0.33,0.33,0.526,0.531,1.0
73,251.7678,29.8492,4189,55679,752,1.0,0.375,0.374,0.59,0.591,1.0
74,137.8548,16.6327,5301,55987,328,1.0,0.394,0.394,0.693,0.698,1.0
75,18.8537,-1.4834,4353,55532,663,1.0,0.438,0.438,0.802,0.805,1.0
76,144.1259,17.0156,5317,56000,579,1.0,0.403,0.404,0.819,0.821,1.0
77,6.512,9.7381,6195,56220,424,1.0,0.246,0.244,0.391,0.39,1.0
78,160.1055,3.5501,4773,55648,290,1.0,0.439,0.438,0.642,0.643,1.0
79,213.0731,46.9419,6751,56368,355,1.0,0.402,0.405,0.657,0.653,1.0
80,215.0974,30.7816,3867,55652,579,1.0,0.466,0.465,0.813,0.814,1.0
81,137.8928,43.2083,4687,56369,409,1.0,0.497,0.495,0.837,0.84,1.0
82,135.5464,1.2383,3816,55272,61,1.0,0.514,0.513,0.831,0.833,1.0
83,143.9865,53.3553,5724,56364,508,1.0,0.198,0.198,0.424,0.424,1.0
84,28.2369,-2.3081,4348,55559,155,1.0,0.534,0.536,0.669,0.665,1.0
85,350.6051,34.2495,7139,56568,687,1.0,0.292,0.29,0.612,0.612,1.0
86,224.9773,-2.6469,4020,55332,247,1.0,0.511,0.509,0.824,0.83,1.0
87,6.2129,-2.6018,4367,55566,263,1.0,0.583,0.584,0.85,0.852,1.0
88,156.6438,37.2146,4559,55597,409,1.0,0.484,0.484,0.636,0.639,1.0
89,185.1209,10.9196,5399,55956,433,1.0,0.507,0.507,0.707,0.712,1.0
90,140.0093,36.1607,4644,55922,855,1.0,0.595,0.594,0.882,0.883,1.0
91,201.2076,5.5061,4839,55703,339,1.0,0.58,0.581,1.018,1.018,1.0
92,184.1385,35.6992,4613,55591,234,0.999,0.347,0.347,0.728,0.73,0.999
93,22.0924,-3.7932,7047,56572,878,0.999,0.395,0.394,0.598,0.654,0.999
94,7.5599,24.7932,6281,56295,145,0.999,0.405,0.402,0.874,0.876,0.999
95,180.5188,55.022,6688,56412,521,0.999,0.512,0.512,0.83,0.832,0.999
96,9.2422,10.4302,5656,55940,264,0.999,0.178,0.178,0.357,0.361,0.999
97,336.5143,28.8703,6586,56485,471,0.999,0.507,0.502,0.825,0.829,0.999
98,39.6814,-5.6274,4399,55811,917,0.999,0.358,0.358,0.726,0.724,0.999
99,333.8121,13.4517,5041,55749,103,0.999,0.605,0.608,0.941,0.944,0.999
100,5.8983,-6.5602,7151,56598,634,0.999,0.292,0.291,0.541,0.534,0.999
101,9.2422,10.4302,6201,56186,264,0.999,0.178,0.178,0.361,0.361,0.999
102,236.1196,19.2834,3937,55352,191,0.999,0.468,0.469,0.831,0.834,0.999
103,135.0759,24.7684,5179,55957,95,0.999,0.476,0.477,0.803,0.807,0.999
104,177.0745,26.108,6411,56331,427,0.999,0.291,0.289,0.74,0.742,0.999
105,134.2845,35.8839,4602,55644,841,0.999,0.538,0.54,0.679,0.675,0.999
106,3.0886,2.5671,4298,55511,759,0.999,0.414,0.413,0.691,0.688,0.999
107,251.1692,50.6684,6311,56447,334,0.999,0.182,0.183,0.702,0.712,0.999
108,255.5705,36.1605,4988,55825,645,0.998,0.552,0.553,0.73,0.731,0.999
109,353.1292,21.7432,6115,56237,979,0.998,0.369,0.368,0.627,0.629,0.999
110,200.5318,26.3394,5996,56096,706,0.998,0.304,0.303,0.626,0.63,0.998
111,1.4434,15.5096,6177,56268,906,0.998,0.295,0.294,0.4,0.4,0.998
112,339.6335,29.3202,6585,56479,719,0.998,0.482,0.482,0.68,0.68,0.998
113,5.6359,-0.3464,4220,55447,481,0.998,0.498,0.5,1.037,0.632,0.998
114,208.6658,51.3517,6740,56401,11,0.998,0.491,0.49,0.683,0.684,0.998
115,337.2294,24.2962,6300,56449,292,0.998,0.309,0.308,0.434,0.432,0.998
116,195.0441,9.6711,5417,55978,646,0.998,0.297,0.297,0.565,0.564,0.998
117,203.5244,53.5181,6757,56416,275,0.998,0.49,0.49,0.739,0.739,0.998
118,243.9984,51.2459,6316,56483,834,0.998,0.359,0.36,0.482,0.478,0.998
119,197.2786,11.4382,5422,55986,379,0.998,0.525,0.524,0.719,0.721,0.998
120,175.9948,45.3268,6645,56398,264,0.997,0.44,0.441,0.548,0.544,0.997
121,185.4293,40.7285,6633,56369,164,0.997,0.216,0.216,0.507,0.501,0.997
122,156.8435,46.1132,6659,56607,299,0.997,0.521,0.52,0.749,0.75,0.997
123,124.7393,29.6162,4447,55542,81,0.997,0.579,0.576,0.757,0.756,0.997
124,137.5782,34.9972,5811,56334,583,0.997,0.52,0.521,0.666,0.666,0.997
125,1.4434,15.5096,6172,56269,69,0.996,0.295,0.294,0.399,0.4,0.997
126,161.1167,13.2743,5348,55978,957,0.996,0.349,0.348,0.472,0.474,0.997
127,7.3882,29.8282,6274,56550,757,0.996,0.496,0.497,0.761,0.767,0.996
128,0.7136,15.5908,6177,56268,744,0.995,0.427,0.428,0.756,0.756,0.995
129,202.3971,16.0299,5434,56033,376,0.995,0.296,0.295,0.491,0.475,0.995
130,340.6461,5.7733,4411,56164,113,0.994,0.436,0.437,0.684,0.685,0.994
131,171.6804,23.9861,6421,56274,577,0.994,0.566,0.564,0.791,0.794,0.994
132,21.4969,19.6116,5135,55862,850,0.993,0.101,0.102,0.579,0.584,0.993
133,256.4372,30.4618,4997,55738,389,0.993,0.553,0.551,0.809,0.814,0.993
134,224.4952,18.075,5902,56042,203,0.993,0.47,0.483,0.914,0.912,0.993
135,172.253,20.7167,5879,56047,630,0.992,0.208,0.209,0.439,0.44,0.992
136,246.2337,28.3755,5007,55710,53,0.99,0.453,0.452,0.553,0.557,0.991
137,188.5778,57.148,6832,56426,591,0.99,0.432,0.433,0.797,0.798,0.99
138,350.4799,34.3269,7139,56568,640,0.99,0.292,0.291,0.403,0.398,0.99
139,185.5842,9.6532,5396,55947,939,0.989,0.465,0.477,0.718,0.72,0.989
140,15.5525,29.6444,6257,56274,28,0.989,0.359,0.359,0.472,0.474,0.989
141,328.2786,25.191,5960,56097,96,0.989,0.201,0.201,0.553,0.555,0.989
142,13.899,11.3643,5706,56165,718,0.988,0.082,0.083,0.727,0.717,0.988
143,20.6702,24.4333,5693,56246,139,0.988,0.542,0.541,0.731,0.724,0.988
144,125.5973,32.6817,4446,55589,756,0.987,0.553,0.553,0.805,0.806,0.987
145,178.7055,4.095,4765,55674,115,0.986,0.443,0.444,0.65,0.649,0.987
146,139.9778,0.8461,3821,55535,955,0.986,0.433,0.432,0.587,0.587,0.986
147,322.6555,-0.5033,4193,55476,21,0.985,0.47,0.471,0.754,0.757,0.985
148,342.6829,31.1553,6508,56535,998,0.982,0.425,0.426,0.69,0.696,0.982
149,221.893,16.5992,5474,56036,341,0.98,0.53,0.53,0.771,0.771,0.98
150,249.4794,33.6617,5188,55803,146,0.98,0.335,0.333,0.535,0.534,0.98
151,137.5782,34.9972,4645,55623,95,0.979,0.519,0.522,0.667,0.667,0.979
152,169.6515,11.6851,5368,56001,392,0.979,0.504,0.506,0.617,0.615,0.979
153,17.4289,30.2485,6263,56279,445,0.976,0.385,0.384,0.689,0.69,0.976
154,141.3097,23.3655,5774,56002,235,0.975,0.575,0.573,0.768,0.769,0.975
155,353.682,30.3667,6501,56563,228,0.973,0.079,0.079,0.534,0.544,0.973
156,123.0994,38.6284,3805,55269,423,0.972,0.5,0.502,0.726,0.723,0.972
157,209.103,36.1326,3853,55268,951,0.966,0.555,0.558,0.764,0.756,0.966
158,13.3108,1.9039,4308,55565,439,0.966,0.494,0.493,0.675,0.675,0.966
159,206.6969,4.1721,4785,55659,610,0.966,0.414,0.416,0.623,0.623,0.966
160,225.1194,61.5364,6982,56444,843,0.963,0.506,0.506,0.793,0.797,0.963
161,15.3889,20.9285,5703,56190,896,0.959,0.403,0.402,0.762,0.764,0.959
162,197.0164,28.3228,6483,56341,63,0.953,0.582,0.58,0.764,0.764,0.953
163,136.6796,30.4776,5809,56353,409,0.953,0.512,0.513,0.73,0.73,0.953
164,169.6424,18.8327,5878,56033,391,0.953,0.439,0.439,0.637,0.634,0.953
165,334.2061,5.2761,4319,55507,547,0.952,0.512,0.514,0.671,0.67,0.952
166,150.7027,20.8144,5784,56029,104,0.951,0.372,0.371,0.492,0.492,0.951
167,172.5368,12.4397,5372,55978,709,0.95,0.492,0.491,0.777,0.781,0.95
168,114.5797,22.8478,4470,55587,420,1.0,0.205,0.205,0.624,0.623,0.9
169,22.4308,7.8777,4553,55584,393,1.0,0.437,0.438,0.838,0.838,0.9
170,5.0461,32.0964,7128,56567,584,0.999,0.162,0.162,0.325,0.319,0.899
171,152.2732,40.8465,4562,55570,557,0.999,0.512,0.51,0.668,0.667,0.899
172,317.5483,5.4372,4078,55358,620,0.999,0.414,0.416,0.721,0.721,0.899
173,211.6158,15.8081,5451,56010,815,0.999,0.476,0.475,0.812,0.815,0.899
174,234.0938,51.1223,6722,56431,735,0.999,0.596,0.595,0.736,0.735,0.899
175,208.9611,32.3567,3861,55274,229,0.999,0.487,0.488,0.695,0.696,0.899
176,220.9617,1.3445,4021,55620,106,0.999,0.526,0.527,0.674,0.671,0.899
177,223.3063,6.3302,4857,55711,393,0.999,0.566,0.571,0.696,0.694,0.899
178,8.9715,5.6913,4419,55867,498,0.999,0.365,0.366,0.674,0.669,0.899
179,356.9756,20.0522,6126,56269,845,0.999,0.411,0.412,0.741,0.741,0.899
180,237.5934,52.8266,6715,56449,938,0.999,0.442,0.443,0.731,0.733,0.899
181,16.4021,28.2601,6259,56565,461,0.999,0.486,0.486,0.884,0.781,0.899
182,176.2923,0.7391,3841,56016,957,0.999,0.53,0.524,0.642,0.642,0.899
183,127.3317,54.1993,5156,55925,574,0.999,0.361,0.36,0.678,0.675,0.899
184,216.0698,4.4967,4781,55653,660,0.999,0.309,0.309,0.565,0.563,0.899
185,346.7121,22.9308,6591,56535,991,0.998,0.194,0.195,0.586,0.587,0.898
186,343.2212,15.6879,5040,56243,734,0.998,0.273,0.272,0.674,0.419,0.898
187,191.5569,12.2667,5409,55957,966,0.997,0.633,0.633,0.826,0.827,0.898
188,191.3409,17.2785,5856,56090,427,0.997,0.559,0.557,0.726,0.726,0.897
189,233.1948,-0.6518,4010,55350,236,0.997,0.342,0.343,0.686,0.685,0.897
190,40.7073,-3.6349,7053,56564,664,0.997,0.28,0.278,0.445,0.44,0.897
191,325.0915,4.4258,4083,55443,908,0.996,0.509,0.509,0.633,0.637,0.896
192,146.7165,58.7815,5715,56598,782,0.996,0.349,0.349,0.577,0.649,0.896
193,0.7136,15.5908,6172,56269,232,0.996,0.427,0.428,0.754,0.757,0.896
194,232.7971,52.0507,6722,56431,545,0.995,0.482,0.487,0.784,0.785,0.896
195,332.4037,31.2179,5954,56462,521,0.995,0.481,0.479,0.836,0.836,0.896
196,13.8325,3.9522,4307,55531,699,0.994,0.664,0.666,0.835,0.827,0.895
197,211.0407,40.2749,6630,56358,67,0.993,0.51,0.506,0.629,0.626,0.894
198,220.7873,35.7258,4718,56014,659,0.993,0.557,0.556,0.761,0.764,0.894
199,174.6345,15.131,5378,56011,392,0.993,0.254,0.253,0.493,0.436,0.894
200,161.1167,13.2743,5350,56009,284,0.992,0.349,0.349,0.466,0.473,0.893
201,233.7202,30.6619,4722,55735,603,0.992,0.546,0.544,0.669,0.67,0.893
202,23.0487,25.9812,5694,56213,919,0.992,0.494,0.495,0.704,0.678,0.893
203,163.2455,40.0812,4629,55630,852,0.991,0.302,0.303,0.638,0.583,0.892
204,191.086,-2.7746,3793,55214,203,0.991,0.55,0.55,0.713,0.716,0.892
205,238.0017,12.4111,4882,55721,634,0.99,0.107,0.108,0.486,0.483,0.891
206,163.8696,31.3152,6445,56366,883,0.99,0.453,0.451,0.802,0.816,0.891
207,178.0232,21.705,6407,56311,543,0.99,0.618,0.619,0.772,0.775,0.891
208,339.1266,9.5256,5054,56191,495,0.989,0.424,0.425,0.74,0.74,0.89
209,29.6199,1.0778,4234,55478,548,0.988,0.325,0.324,0.781,0.781,0.89
210,176.0852,30.9175,6433,56339,930,0.987,0.076,0.076,0.623,0.695,0.888
211,228.2038,53.9555,6713,56402,396,0.985,0.441,0.44,0.621,0.624,0.886
212,336.7086,5.148,4428,56189,98,0.984,0.09,0.09,0.401,0.406,0.886
213,174.3192,32.0515,4616,55617,283,0.984,0.456,0.461,0.641,0.641,0.885
214,157.7968,28.1283,6456,56339,122,0.983,0.312,0.311,0.549,0.555,0.884
215,233.2035,26.8323,3959,55679,69,0.982,0.523,0.524,0.668,0.664,0.884
216,186.9392,5.4132,4833,55679,266,0.979,0.47,0.47,0.634,0.625,0.881
217,336.3138,6.0182,4428,56189,199,0.979,0.498,0.5,0.736,0.734,0.881
218,174.0321,12.571,5376,55987,258,0.977,0.486,0.487,0.727,0.731,0.879
219,21.6396,14.2556,5140,55836,213,0.976,0.423,0.418,0.648,0.648,0.879
220,252.8827,36.6409,5198,55823,396,0.973,0.603,0.605,0.712,0.718,0.876
221,252.9652,35.5515,5198,55823,372,0.964,0.412,0.414,0.71,0.708,0.868
222,25.5021,31.3093,6601,56335,413,0.961,0.5,0.502,1.068,0.572,0.865
223,118.0482,15.4782,4495,55566,310,0.96,0.282,0.282,0.622,0.623,0.864
224,345.3411,-1.4885,4362,55828,827,0.959,0.434,0.435,0.73,0.734,0.863
225,221.6961,7.9757,4858,55686,786,0.955,0.269,0.268,0.711,0.568,0.86
226,232.7992,10.7432,5493,56009,967,0.954,0.563,0.56,0.823,0.825,0.859
227,23.8523,14.5389,5137,55833,167,0.954,0.449,0.449,0.719,0.72,0.858
228,149.5008,10.1101,5324,55947,843,0.951,0.49,0.491,0.803,0.807,0.856
229,8.8946,9.0665,4540,55863,69,1.0,0.214,0.213,0.799,0.805,0.85
230,204.6975,5.1005,4786,55651,678,1.0,0.271,0.271,0.561,0.559,0.85
231,27.2466,21.0868,5108,55888,99,1.0,0.277,0.276,0.753,0.752,0.85
232,11.5709,25.3449,6286,56301,265,1.0,0.428,0.429,0.822,0.828,0.85
233,190.6792,-0.3908,3793,55214,663,1.0,0.454,0.452,0.815,0.818,0.85
234,246.8241,19.5842,4061,55362,499,1.0,0.462,0.463,0.848,0.848,0.85
235,200.1508,12.4425,5427,56001,700,1.0,0.528,0.529,0.818,0.821,0.85
236,28.1217,9.5832,4530,55564,308,1.0,0.557,0.555,0.841,0.845,0.85
237,11.9627,31.0756,6872,56540,443,1.0,0.643,0.643,0.844,0.847,0.85
238,170.9226,13.9839,5370,56003,683,1.0,0.521,0.52,0.888,0.886,0.85
239,207.1491,9.5015,5442,55978,711,1.0,0.578,0.577,0.812,0.812,0.85
240,159.9814,8.136,5349,55929,379,1.0,0.617,0.619,0.873,0.875,0.85
241,169.8367,65.4877,7110,56746,833,1.0,0.529,0.527,0.826,0.826,0.85
242,182.5102,3.7887,4749,55633,381,1.0,0.596,0.597,0.885,0.885,0.85
243,150.4387,37.4688,4637,55616,705,1.0,0.677,0.677,0.847,0.848,0.85
244,248.9092,49.4879,8056,57186,769,1.0,0.671,0.672,0.89,0.891,0.85
245,338.5431,32.4454,6509,56486,788,1.0,0.422,0.422,0.84,0.842,0.85
246,195.6242,5.7652,4838,55686,467,1.0,0.492,0.493,0.879,0.883,0.85
247,154.1187,9.2856,5336,55957,321,1.0,0.545,0.542,0.86,0.86,0.85
248,160.0284,63.5812,7097,56667,865,1.0,0.528,0.528,0.836,0.836,0.85
249,143.962,15.6466,5315,55978,623,1.0,0.605,0.608,0.86,0.86,0.85
250,204.0295,33.6021,3985,55320,773,0.999,0.484,0.486,0.917,0.92,0.849
251,226.5216,40.6238,6054,56089,256,0.999,0.483,0.481,0.628,0.628,0.849
252,171.3643,41.4413,4699,55684,447,0.999,0.487,0.485,0.914,0.912,0.849
253,24.3379,16.7282,5130,55835,545,0.999,0.471,0.472,0.651,0.65,0.849
254,154.1552,54.3047,6696,56398,487,0.999,0.487,0.488,0.859,0.862,0.849
255,159.2973,10.5324,5346,55955,829,0.998,0.199,0.618,1.109,1.111,0.848
256,38.4525,-7.1342,4388,55536,88,0.998,0.335,0.335,0.638,0.642,0.848
257,180.8803,13.5498,5390,56002,607,0.997,0.52,0.517,0.993,0.994,0.848
258,320.9945,5.4038,4081,55365,185,0.997,0.608,0.61,1.099,1.095,0.847
259,327.7053,3.4418,4090,55500,539,0.996,0.571,0.567,0.687,0.685,0.847
260,22.2645,3.9838,4310,55508,314,0.992,0.196,0.196,0.909,0.914,0.844
261,353.3421,15.6571,6137,56270,267,0.992,0.378,0.379,0.687,0.69,0.843
262,236.7188,40.2551,6051,56093,405,0.988,0.658,0.655,0.816,0.818,0.84
263,4.8287,26.2703,6279,56243,741,1.0,0.262,0.262,0.604,1.013,0.8
264,22.0923,22.3834,5115,55885,56,1.0,0.277,0.275,0.698,0.696,0.8
265,32.8873,0.125,4235,55451,893,1.0,0.213,0.213,0.823,0.824,0.8
266,155.9018,15.7562,5337,55987,126,1.0,0.368,0.368,0.762,0.762,0.8
267,207.704,65.7459,6986,56717,439,1.0,0.376,0.376,0.706,0.705,0.8
268,198.9484,46.7589,6624,56385,965,1.0,0.466,0.463,0.807,0.81,0.8
269,205.3212,36.1224,3986,55329,887,1.0,0.555,0.555,0.68,0.679,0.8
270,349.6495,26.6599,6587,56537,438,0.999,0.434,0.435,0.771,0.774,0.8
271,329.2513,16.9616,5061,55806,704,0.999,0.28,0.278,0.419,0.417,0.799
272,32.7654,0.838,3611,55128,717,0.999,0.291,0.29,0.716,0.715,0.799
273,237.8022,44.8269,6033,56069,487,0.999,0.475,0.475,0.75,0.751,0.799
274,221.0844,13.5378,5473,56033,642,0.999,0.262,0.262,0.737,0.734,0.799
275,183.495,62.8751,6972,56426,825,0.999,0.374,0.37,0.651,0.65,0.799
276,142.0039,24.1646,5774,56002,919,0.999,0.547,0.542,0.72,0.717,0.799
277,209.3069,3.0451,4784,55677,284,0.999,0.346,0.347,0.633,0.632,0.799
278,217.9071,40.9282,5171,56038,678,0.999,0.353,0.353,0.772,0.773,0.799
279,219.354,17.344,5469,56037,660,0.998,0.264,0.263,0.662,0.66,0.799
280,140.4015,32.5592,5808,56325,787,0.998,0.344,0.346,0.458,0.454,0.799
281,21.0178,2.6268,4314,55855,763,0.998,0.511,0.511,0.698,0.695,0.798
282,329.8912,24.1816,5952,56453,939,0.998,0.256,0.256,0.476,0.472,0.798
283,131.9713,7.0192,5289,55893,216,0.997,0.406,0.406,0.761,0.763,0.798
284,212.1806,-1.6042,4035,55383,557,0.997,0.469,0.468,0.788,0.794,0.797
285,200.5318,26.3394,5997,56309,122,0.997,0.304,0.303,0.619,0.629,0.797
286,205.7799,15.1811,5441,56017,574,0.996,0.276,0.274,0.718,0.635,0.797
287,39.255,-5.8455,4386,55540,203,0.996,0.453,0.452,0.849,0.851,0.797
288,192.5906,19.0848,5856,56090,868,0.996,0.5,0.5,0.82,0.821,0.797
289,206.9027,-3.1424,4044,55359,255,0.996,0.448,0.448,0.585,0.585,0.796
290,244.0409,32.2355,4956,55737,703,0.995,0.452,0.451,0.796,0.799,0.796
291,235.7646,3.9591,4804,55679,397,0.995,0.485,0.487,0.763,0.764,0.796
292,128.065,41.9915,3808,55513,884,0.995,0.336,0.337,0.468,0.468,0.796
293,17.3649,22.7717,5126,55923,495,0.994,0.498,0.498,0.797,0.8,0.796
294,237.7069,4.8213,4877,55707,322,0.994,0.362,0.363,0.664,0.671,0.795
295,244.4578,50.5162,6316,56483,157,0.993,0.057,0.053,0.625,0.63,0.795
296,204.0125,-1.3843,4046,55605,207,0.992,0.451,0.453,0.792,0.795,0.794
297,177.1556,34.5531,4646,55622,69,0.992,0.481,0.482,0.816,0.814,0.794
298,207.2167,7.1418,4865,55713,994,0.991,0.377,0.376,0.567,0.568,0.793
299,145.6952,4.8124,4798,55672,609,0.991,0.369,0.37,0.676,0.676,0.793
300,28.4645,29.1361,6269,56246,26,0.991,0.358,0.359,0.822,0.825,0.793
301,140.8969,44.7792,4696,56354,602,0.991,0.453,0.454,0.647,0.647,0.793
302,207.8508,12.348,5443,56010,181,0.99,0.475,0.488,0.793,0.795,0.792
303,16.1574,24.6193,5701,55949,938,0.99,0.262,0.261,0.483,0.48,0.792
304,156.6061,49.5063,6694,56386,449,0.99,0.502,0.501,0.638,0.634,0.792
305,189.6456,53.8166,6680,56420,276,0.99,0.389,0.39,0.735,0.737,0.792
306,175.499,12.0599,5379,55986,804,0.989,0.32,0.319,1.022,1.02,0.791
307,38.7375,-9.026,4389,55539,171,0.989,0.485,0.487,0.616,0.609,0.791
308,163.4217,61.7198,7096,56683,949,0.989,0.521,0.522,0.804,0.805,0.791
309,163.8089,63.6662,7104,56711,683,0.989,0.507,0.506,0.643,0.645,0.791
310,332.7269,5.7945,4427,56107,478,0.988,0.177,0.177,0.776,0.776,0.79
311,173.2826,36.7101,4615,55618,751,0.988,0.478,0.477,0.847,0.846,0.79
312,169.3396,42.4221,4686,56013,402,0.987,0.324,0.324,0.781,0.78,0.79
313,169.1691,54.9578,7093,56657,415,0.987,0.462,0.463,0.754,0.754,0.79
314,120.3392,26.2055,4458,55536,341,0.987,0.388,0.442,1.039,0.513,0.79
315,129.6789,19.4517,4484,55565,133,0.986,0.459,0.458,0.699,0.696,0.789
316,337.6379,3.389,4291,55525,488,0.985,0.295,0.294,0.515,0.508,0.788
317,177.8081,59.7521,7098,56661,382,0.984,0.26,0.26,0.788,0.781,0.787
318,144.8292,62.9965,5720,56602,622,0.98,0.368,0.368,0.679,0.674,0.784
319,205.5448,2.4691,4039,55648,533,0.98,0.49,0.491,0.604,0.606,0.784
320,116.8439,21.8474,4473,55589,427,0.979,0.463,0.462,0.608,0.606,0.783
321,157.8873,49.6349,6694,56386,290,0.978,0.364,0.365,0.693,0.685,0.783
322,331.5924,-2.1985,4377,55828,729,0.971,0.502,0.504,0.809,0.816,0.777
323,178.1606,11.3971,5384,55984,237,0.97,0.496,0.498,0.751,0.755,0.776
324,179.9073,48.1052,6644,56384,832,0.966,0.206,0.207,0.66,0.684,0.773
325,186.8933,3.9815,4753,55674,519,0.966,0.436,0.438,0.762,0.764,0.773
326,200.5782,64.0063,6822,56711,571,0.964,0.482,0.484,0.785,0.785,0.772
327,244.0409,32.2355,4960,55747,247,0.964,0.452,0.454,0.798,0.8,0.771
328,137.8128,44.0708,4687,56338,436,0.961,0.426,0.429,0.771,0.771,0.769
329,32.177,-3.5351,4393,55944,804,0.961,0.347,0.346,0.448,0.442,0.768
330,206.3508,7.0963,4865,55713,836,1.0,0.229,0.229,0.621,0.625,0.767
331,9.096,1.2598,4302,55531,47,1.0,0.546,0.544,0.812,0.806,0.767
332,26.8826,8.4239,4532,55559,806,1.0,0.134,0.134,0.674,0.671,0.766
333,135.1302,17.4353,5297,55913,653,0.999,0.426,0.426,0.729,0.73,0.766
334,0.637,16.5119,6173,56238,368,0.996,0.173,0.172,0.3,0.295,0.764
335,126.0904,53.3606,7376,56749,41,0.954,0.487,0.481,0.623,0.615,0.764
336,229.1471,22.7604,3962,55660,988,0.954,0.381,0.383,1.05,1.047,0.763
337,2.3299,3.2238,4297,55806,184,0.952,0.375,0.373,0.809,0.808,0.762
338,157.7742,0.1498,3833,55290,514,0.993,0.259,0.258,0.424,0.419,0.762
339,133.0062,2.9457,3813,55532,807,0.991,0.556,0.555,0.721,0.721,0.76
340,122.4983,2.1159,4788,55889,628,0.986,0.402,0.404,0.811,0.802,0.756
341,147.826,52.2992,5724,56364,14,0.986,0.521,0.524,0.687,0.686,0.756
342,357.0739,11.6525,6150,56187,89,0.959,0.472,0.472,0.772,0.774,0.736
343,143.3092,22.088,5789,56246,362,1.0,0.35,0.352,0.693,0.694,0.7
344,343.6146,6.8472,5060,56181,169,1.0,0.469,0.467,0.83,0.832,0.7
345,343.1472,30.7205,6507,56478,653,1.0,0.493,0.494,0.876,0.876,0.7
346,341.3532,30.9137,6508,56535,199,1.0,0.483,0.484,0.907,0.908,0.7
347,17.6062,-8.1183,7158,56956,375,1.0,0.475,0.476,0.822,0.829,0.7
348,121.8303,48.0916,3687,55269,694,1.0,0.533,0.533,0.902,0.903,0.7
349,120.4713,13.6811,4505,55603,553,1.0,0.651,0.649,0.856,0.857,0.7
350,34.4954,-9.004,4395,55828,269,1.0,0.446,0.447,0.887,0.887,0.7
351,210.2792,41.0622,6630,56358,844,1.0,0.448,0.449,0.87,0.87,0.7
352,15.0112,32.0889,6593,56270,403,1.0,0.487,0.487,0.873,0.874,0.7
353,251.1224,27.3479,4189,55679,329,1.0,0.506,0.502,0.871,0.872,0.7
354,203.2293,35.547,3986,55329,517,1.0,0.58,0.579,0.993,0.996,0.7
355,144.2942,32.1162,5806,56310,529,1.0,0.577,0.575,1.019,1.019,0.7
356,0.7187,7.0414,4535,55860,151,1.0,0.657,0.658,1.027,1.026,0.7
357,166.1015,29.6335,6443,56367,205,1.0,0.459,0.458,0.824,0.826,0.7
358,176.4516,21.7884,6432,56309,704,1.0,0.492,0.492,0.887,0.889,0.7
359,171.9566,52.8471,6698,56637,183,1.0,0.504,0.527,0.752,0.766,0.7
360,24.8965,31.2826,6599,56567,37,1.0,0.512,0.513,0.879,0.879,0.7
361,198.4153,47.5507,6624,56385,909,1.0,0.536,0.537,0.872,0.872,0.7
362,205.295,20.7845,5851,56075,383,1.0,0.683,0.681,0.857,0.858,0.7
363,182.142,7.4393,5393,55946,461,1.0,0.46,0.461,0.808,0.812,0.7
364,168.8302,4.3146,4770,55928,29,1.0,0.499,0.499,0.65,0.649,0.7
365,175.5293,12.9521,5381,56009,447,1.0,0.563,0.562,0.913,0.911,0.7
366,32.2812,-1.0957,4235,55451,207,1.0,0.426,0.424,0.762,0.758,0.7
367,185.6856,59.482,6968,56443,425,1.0,0.595,0.59,0.923,0.922,0.7
368,150.0294,3.0329,4737,55630,805,1.0,0.608,0.608,0.87,0.87,0.7
369,121.0774,27.7734,4458,55536,833,0.999,0.496,0.495,0.934,0.933,0.7
370,175.7924,45.4451,6645,56398,317,0.999,0.702,0.703,0.84,0.841,0.7
371,236.7033,11.746,4886,55737,187,0.999,0.698,0.695,0.888,0.883,0.699
372,333.159,2.0303,4321,55504,391,0.999,0.635,0.636,1.107,1.101,0.699
373,234.2179,44.192,6041,56102,197,0.999,0.485,0.486,0.862,0.86,0.699
374,233.2274,4.8999,4805,55715,605,0.999,0.426,0.422,0.804,0.804,0.699
375,135.1777,37.8146,4608,55973,779,0.999,0.623,0.624,1.104,1.098,0.699
376,162.3164,44.9276,4690,55653,877,0.998,0.585,0.584,0.907,0.909,0.699
377,115.433,19.1082,4488,55571,847,0.998,0.353,0.351,0.854,0.859,0.699
378,180.9264,53.1512,6682,56390,543,0.998,0.485,0.484,0.75,0.75,0.699
379,150.0906,47.7961,6663,56338,640,0.998,0.248,0.249,0.702,0.694,0.699
380,129.3629,61.4292,5707,56269,901,0.998,0.44,0.442,0.846,0.844,0.699
381,336.4794,25.5091,5957,56210,37,0.998,0.489,0.489,0.745,0.746,0.698
382,178.067,21.7956,6423,56313,215,0.997,0.617,0.619,0.805,0.806,0.698
383,168.0662,58.2332,7102,56666,969,0.997,0.585,0.586,0.878,0.881,0.698
384,143.208,37.5164,4576,55592,901,0.997,0.497,0.496,0.849,0.851,0.698
385,191.2632,2.7318,4755,55660,213,0.997,0.495,0.496,0.831,0.835,0.698
386,16.1325,29.194,6256,56323,917,0.997,0.462,0.46,0.667,0.667,0.698
387,34.3508,-9.3814,4395,55828,297,0.996,0.6,0.601,0.945,0.943,0.697
388,181.7261,36.5147,4610,55621,781,0.996,0.462,0.463,0.569,0.567,0.697
389,191.6312,7.1626,4835,55688,705,0.996,0.495,0.496,0.921,0.923,0.697
390,176.2923,0.7391,3841,55572,957,0.995,0.529,0.535,0.641,0.642,0.697
391,22.1685,-7.7357,7161,56625,401,0.995,0.284,0.282,0.8,0.807,0.696
392,151.19,41.5726,4565,55591,43,0.995,0.489,0.498,0.678,0.68,0.696
393,127.4452,19.1464,4489,55545,627,0.994,0.455,0.453,0.831,0.835,0.696
394,194.8462,2.3886,4005,55325,715,0.994,0.502,0.503,0.874,0.876,0.696
395,189.0387,21.843,5985,56089,614,0.994,0.387,0.389,0.86,0.858,0.696
396,169.2965,14.6982,5367,55986,407,0.994,0.4,0.397,0.883,0.881,0.696
397,166.3501,44.9208,4685,55657,663,0.994,0.224,0.222,0.739,0.736,0.695
398,162.0087,35.0297,4635,55615,111,0.994,0.599,0.603,0.721,0.721,0.695
399,116.0158,33.825,4443,55539,942,0.993,0.602,0.604,1.103,1.097,0.695
400,17.5428,23.4982,5699,55953,248,0.993,0.331,0.331,0.708,0.708,0.695
401,187.6474,5.381,4833,55679,107,0.992,0.47,0.471,0.743,0.744,0.694
402,159.8156,39.5365,4633,55620,265,0.991,0.529,0.528,0.712,0.715,0.693
403,133.6105,7.4505,4867,55924,865,0.989,0.461,0.457,0.767,0.768,0.692
404,241.218,61.7941,6798,56485,834,0.989,0.365,0.367,0.706,0.692,0.692
405,161.0795,3.6325,4773,55648,89,0.988,0.559,0.559,0.874,0.881,0.691
406,318.4847,-1.2406,4191,55444,129,0.984,0.461,0.461,0.792,0.795,0.689
407,235.4098,3.1014,4804,55679,443,0.983,0.341,0.341,0.794,0.497,0.688
408,141.8848,52.4323,5726,56626,293,0.98,0.527,0.526,0.63,0.631,0.686
409,216.2736,49.914,6724,56416,413,0.978,0.538,0.538,0.781,0.781,0.685
410,210.0395,8.5377,5447,55958,193,0.978,0.652,0.655,1.112,1.108,0.685
411,211.6662,5.3535,4783,55652,742,0.978,0.393,0.394,0.543,0.537,0.684
412,259.601,37.6442,4990,55743,385,0.976,0.472,0.472,0.767,0.767,0.684
413,179.4266,52.7289,6683,56388,861,0.976,0.482,0.48,1.096,1.109,0.683
414,238.4449,4.3444,4806,55688,714,0.975,0.492,0.495,0.64,0.636,0.683
415,161.4553,47.6463,6701,56367,411,0.975,0.474,0.473,0.866,0.862,0.682
416,28.3279,18.3564,5117,55925,161,0.972,0.557,0.557,0.742,0.748,0.681
417,248.8037,11.945,4075,55352,439,0.972,0.56,0.584,0.823,0.823,0.681
418,184.0856,41.9727,6633,56369,387,0.972,0.563,0.562,1.037,1.034,0.68
419,20.9638,27.9408,6262,56267,84,0.968,0.596,0.596,0.713,0.716,0.677
420,170.8309,10.9069,5368,56001,131,0.967,0.43,0.43,0.916,0.923,0.677
421,30.8703,30.1949,6271,56304,968,0.964,0.348,0.35,0.569,0.572,0.675
422,254.7412,39.9168,6063,56077,379,0.964,0.334,0.334,0.747,0.749,0.675
423,34.054,31.9979,6606,56304,887,0.962,0.389,0.387,0.848,0.847,0.673
424,238.5759,53.5785,7562,56799,455,0.961,0.065,0.066,0.409,0.414,0.672
425,16.0141,6.6393,4423,55889,546,0.96,0.175,0.176,0.351,0.331,0.672
426,138.0252,41.5316,4641,55947,593,0.958,0.479,0.48,0.822,0.824,0.671
427,183.2311,46.5743,6641,56383,959,0.957,0.519,0.519,0.93,0.935,0.67
428,168.5867,53.1771,6699,56411,786,0.956,0.466,0.464,0.818,0.818,0.669
429,237.944,16.4394,3927,55333,945,0.952,0.493,0.493,0.945,0.943,0.667
